LightSys: Lightweight and Efficient CI System for Improving Integration Speed of Software

The complexity and size increase of software has extended the delay for developers as they wait for code analysis and code merge. With the larger and more complex software, more developers nowadays are developing software with large source code repositories. The tendency for software platforms to immediately update software packages with feature updates and bug-fixes is a significant obstacle. Continuous integration systems may help prevent software flaws during the active development of software packages, even when they are deployed and updated frequently. Herein, we present a portable and modular code review automation system that inspects incoming code changes such as code format and style, performance regression, static analysis, build and deployment tests, and dynamic analysis before merging and changing code. The proposed mechanisms are sufficiently lightweight to be hosted on a regular desktop computer even for numerous developers. The resulting reduced costs allow developers to apply the proposed mechanism to many source code repositories. Experimental results demonstrate that the proposed mechanism drastically reduces overheads and improves usability compared with conventional mechanisms: execution time (6x faster), CPU usage (40% lower), memory consumption (1/180), and no out-of-memory occurrence.

==> bullet-items/bullet-items-default.txt <==

0. Abstract
important in iot environment more
stupid Pull Request tackles fast merge
need lightweight and modular CI system for review less
each github repository requires different checkers
desktop PC can be used for start-up and small teams.
design low cpu, memory, storage for desktop-based CI server

1. Introduction

IoT devices have to be turned-on continually.
platform update has to be done in time
stupid software collaboration results in slow CI/CD.
IoT device starts evolving Edge computing

2. Build time of modern software 
modern software is bigger due many functions
### Goal: Focus on main idea and concept. Also write skeleto of design.


build time is now PITA
let's examine possible inspection before building a package when a PR happens

3. Design and Implementation
. Webhook handler
. Modulator
. Inspector
. Platform package builder

4. Evaluation
. Webhook handler
. Platform package builder
.  Hardware resource
   - Memory consumption
. Execution speed of Plug-in modules
. Enabling and Disabling modules


5. Related work

6. Conclusion



End of line.

==> bullet-items/bullet-items-extended.txt <==




Please visit the below webpage. 
https://v2.overleaf.com/project/5c81e1d2c31fbd312217064e

==> bullet-items/bullet-items-final.txt <==

[ASE'19] COSPA, TAOS-CI: Lightweight CI System for Review Less and Merge Faster

- Title short name: TAOS-CI, COSPA, DWARF, ANT, Yoda, Hobbit, Heimdal....
  (Meaning: small, but powerful and robust)
   It is not a CI infrastructure, 
   It is a CI system as a automated code review system.
- https://ko.surveymonkey.com/r/XMCNS9B (Anonymous Access)

################### Key strategy for ASE2019 
1. Make as many bullet-items as possible. (from 18 pages to 10 pages)
2. Strengthen observation as much as possible.
3. Clarify system based state-of-the-art contributions.
4. Apply all the comments from reviewers.

#############################  Bullet items for Full-paper (ASE/ FSE)  
- CFP: ICSE(Oct), ASE(Apr), FSE(Mar)
- Novelty & contributions:  
(1) lightweight: The lightweight design with mandatory functionality provide expected waiting time. And consumes the system resource appropriately.
  a. CPU: 
     - Run-queue manager to handle PR status
     - support a desktop computer compared to Jenkins 
       . Jenkins is a memory hog
      (https://support.cloudbees.com/hc/en-us/articles/115002718531-Memory-Problem-Process-killed-by-OOM-Killer)
     - with lightweight resource management
  b. Memory
     - OOP(Out-of-PR) Killer
     - Low memory foot print
  c. Disk: 
     - Git clone accelerator 
      (Webhook-based task distributor, caching, one clone, ...)
  d. Lightweight system design
     - No VM instance (e.g. Jenkins)
     - faster execution (e.g. Jenkins, TravisCI, CircleCI)
  e. Support multiple OS: Ubuntu, Tizen, Android, and Yocto.
  - support most operating systems (Compatible, easy-to-maintain: php, curl, bash)
(2) easy-to-use: The existing solutions are too complicated due to a shortage of state-of-the art facilities as following:
    - a. plug-in store,  b. readable module grammar, c. re-usability of module, d. quality management of modules
  a. Modulator with plugin modules
     - easy to attach/detach modules
     - easy to create new modules
     - easy to read a module grammar (with bash): do not need to learn another grammar newly. 
  b. Plugin store based on github process
     - users can upload their plugins
     - aging test based plugin management: base, good, and staging
  c. Fine-grained Inspector group 
     - Format group before a build
     - Audit group after a build


##### 1.  introduction 
 (strategy: e.g. Baekjoon-Lim book, Obama Healthcare.gov, Survey: No PR usage, ...)
- software platform evolution
   . Traditional Devices (simple and mission specific) 
   . Smart Devices (platform is bigger)
   . IoT & Edge Devices (Various, In modern generation, one package is not still small.)

- What is the key issue in IoT device? Why the issue is critical in IoT device? 
   . It has to be consisted of various software packages.It required different software platform frequently.
   . Gradually the software of complexity and size of one software has gradually been increased.
   . As a result, incorrect and unstable code commit (PR) cause postponed software update and increase of unnecessary software updates

- Many developers still do not use the Pull Request (=Merge Request) 
  . many developers do not keep the review process on PRs. 
  . many developers merge their patches without code review enough. 
    - It is PITA when manufacturers update latest software image to IoT & Edge devices.
  . Merging their PR directly without a review process
    - Even popular and big open source communities just have enabled the build test. 
    - Support a clean build test to examine a dependency among libraries. 
    - It is just a source build in specified platform (or with docker)
      . Commercial Software Platform: Android, Yocto/WebOS, Tizen, Ubuntu
      . Low-level library: Webkit/Blink, GCC, glibc, Point Cloud Library (PCL), CoreCLR, Chromium,...
      . Deep-Learning F/W: ACL, Tensorflow, Caffe/Pytorch, Keras
  . The number of developers that participate in a code review, is too few.  
    - From our survey, average reviewers of a PR is 1~2.
  . Reason of Direct merging, That of inactive PR review: 
    - reviewing is voluntary task 
    - reviewing consumes many time 
    - especially, bad PRs cause inefficient review procedure
    - sometimes, one developer implement a software for thin IoT service
    - [observation] CI facility running for a long days in popular open-source projects
      . Key reasons: 
        1. Unstable (Broken, running too long):  Keras(3d), PCL(8d), CoreCLR(17d)
        2. Build cost is high. (wait for a long time due to VM, docker): All communities
        3. CI does not help reviewers (that want to concentrate on a productive review.): All except TF, CoreCLR
        4. Unreliable (Although CI is failed, reviewers often merge PRs): Pytorch/Caffe2
        5. Above all, traditional popular communities still not have PR-based CI facilty (Linux, GCC, Glibc)
      . Tensorflow: The three PR Checks of TenrsorFlow are broken.
        . https://github.com/tensorflow/tensorflow/issues/26467 (Recently, PR Checkers are suddenly broken.)
        . https://github.com/tensorflow/tensorflow/issues/27916 (for 14 days)
        . https://github.com/tensorflow/tensorflow/issues/27939 (jenkins-bot is disappeared)
      . Pytorch/Caffe2: [CI] Is approval of reviewers reasonable while one of CI facilities is failing?
        . https://github.com/pytorch/pytorch/issues/17794
      . Keras: The Travis CI build is pending for 3 days to check PR #12357.
        . https://github.com/keras-team/keras/issues/12417
      . DotNet/CoreCLR: [CI] PR #22816: The Ubuntu ARM Cross build is keeping "Pending" status for 17 days.
        . https://github.com/dotnet/coreclr/issues/23265
      . PCL: [CI] The Travis build is pending for 3 days to check PR #12357.
        . https://github.com/PointCloudLibrary/pcl/issues/2924

    - Above all, Linux kernel does not CI facility of PR. Sub-maintainers are in charged of the build check manually.
      . Instead, Linaro maintain Jenkins-based build test per 1 hour.

- Test process was very critical in case of healthcare.org
http://swampland.time.com/2013/10/24/traffic-didnt-crash-the-obamacare-site-alone-bad-coding-did-too/

- Observation: analyze PR check in popular communities
      . popular open-source community just enable "build check" 
        - See why we design a inspector with before/after a build procedure.
- Observation: survey review culture in the field
  (1) PR usage of github repository: Statistics 
  (2) code review status in the industry
  . Popular github repos is (PR: active), But, most of github repos (PR: inactive)
  . Google code review culture : 
    * https://sback.it/publications/icse2018seip.pdf, Modern Code Review: A Case Study at Google
  . Samsung code review culture (by SE): 
    * code-review-statistics-419450_20180913.jpg (2018.09.14) of developers, 
      (유재현/TL , 김혜진/Survey, SE: internal survey result)
    * survey period : 2weeks
    * participation: 1,183 (12.6%) / cl1 1%(15), cl2 34%(400), cl3 48%(567), cl4 17%(201)
       - requirement:
        (1) software engineers (from newbie to architect)
  . Samsung code review culture (by MOSAIC):
    * http://mosaic.sec.samsung.net/kms/comty.do?comtyId=3292413 
    * Survey period: (2018-11-28 - 2018-12-21)
    * 230 developer:  cl2 4%(xxx), cl3 76%(xxx), cl4 20%(xxx)
      - (230 veteran engineers among 1,237 member)
    * Requirement: 
        (1) work +6 years (CL3),
        (2) that have deployed commercial product in the field, 
        (3) that understand characteristics of the embedded OS,
        (4) that develops the team project with github,
        (5) certification holder: 10%(ex), 40%(pro), 50%(adv) 


- CI facilities of popular open-source
   . Make table to display the limitation and problem of the popular open-source projects
   . Point out reviewers have to execute non-productive code review repeatedly (It can be skipped by auto review system)
   . Point out that they automatize the build inspection only because they focus on the build infrastructure. :(
   . The CI system is not stable as we described in introduction. Right, CI does not help reviewers not at all :( 
   . Traditional big communities still depends on out-of-date approach (e.g., mail-ling list); Linux, GCC, Glibc
--------------------------------------------------------------------------------------------------------
  repo            #-of-PR         CI                   build              Etc                website           
--------------------------------------------------------------------------------------------------------
1. Keras          18(github)      travisci             ubuntu             Nothing            
https://github.com/keras-team/keras (backend:TF)
--------------------------------------------------------------------------------------------------------
2. tensorflow(*)  318(github)     GCP/Kokoro           ubuntu             Sanity, copybara   
https://github.com/tensorflow/tensorflow
--------------------------------------------------------------------------------------------------------
3. caffe2/pytorch 494(github)     circleci/travisci    Linux,OSX                             
https://github.com/pytorch/pytorch (merged on 21-Nov-18) 
--------------------------------------------------------------------------------------------------------
4. PCL(*)         88(github)      AzureP               MacOS,U,Win        Tutorials          
https://github.com/PointCloudLibrary/pcl
--------------------------------------------------------------------------------------------------------
5. CoreCLR        151(github)     AzureP +Jenkins      ubuntu,Win,OSX     runtTest           
https://github.com/dotnet/coreclr/pulls 
--------------------------------------------------------------------------------------------------------
6. Chromium(*)    1000+(gerrit)   Swarm-CI             linux,android,win                     
https://chromium-review.googlesource.com/q/status:open
--------------------------------------------------------------------------------------------------------
7. Webkit         1000+(bugzilla) Buildbot             Mac,Win,GTK+       test               
https://build.webkit.org/one_line_per_build           
--------------------------------------------------------------------------------------------------------
8. GCC            ???(mailing)    ???                  self-test                             
https://gcc.gnu.org/ml/gcc-patches/
--------------------------------------------------------------------------------------------------------
9. Glibc(*)       ???(mailing)    ???                  self-test                             
http://sourceware.org/glibc/wiki/HomePage
--------------------------------------------------------------------------------------------------------
10. Linux          ???(mailling)   Jenkins             self-test                             
https://lkml.org/ , https://kernelci.org/build/      
--------------------------------------------------------------------------------------------------------
11. Apache/Hadoop         mailling  docker-based CI    build, unit-test, no issue/github   
https://hadoop.apache.org/
--------------------------------------------------------------------------------------------------------
12. Apache/webserver (httpd) mailling  no-CI           bugzilla, no issue/github
https://httpd.apache.org/dev/
--------------------------------------------------------------------------------------------------------

* Linux Kernel CI: 
https://lkft.linaro.org/
https://kernelci.org/
http://kisskb.ellerman.id.au/kisskb/head/page1/
http://www.remword.com/kps_result/


* Comparison: CI modules to inspect PRs
---------------------------------------------------------------------------------------------
Content       Tensorflow     Pytorch/Caffe2      Keras     .NET/CoreCLR      PCL    NNStreamer
---------------------------------------------------------------------------------------------
Build          O                  O               O            O              O       O
Signed-off     O                  x               x            O              x       O
unit-test      O                  x               x            O              x       O
Doxygen-tag    O                  O               x            O              x       O
Doxygen-build  O                  O               x            O              x       O
---------------------------------------------------------------------------------------------
Multi-OS       x                  X               X            X              X       O
FileSize       x                  X               X            X              X       O
New Line       x                  X               X            X              X       O
No body        x                  X               X            X              X       O
clang-format   x                  X               X            X              X       O
Resource check x                  X               X            X              X       O
Timestamp      x                  X               X            X              X       O
hardcoded-path x                  X               X            X              X       O
executable     x                  X               X            X              X       O
rpm-spec       x                  X               X            X              X       O
cppcheck       x                  X               X            X              X       O
pylint         x                  X               X            X              X       O
indent         x                  X               X            X              X       O
sloccount      x                  X               X            X              X       O
misspelling    x                  X               X            X              X       O
prohibited-words                  X               X            X              X       O
app-test       x                  X               X            X              X       O
...
---------------------------------------------------------------------------------------------


##### 2. Design & Implementation: Depict all components of TAOS-CI
- pr scheduler
  . adding lifespan management of PR report (arch update, item explanation)
  . Out-of-PR (OOP) Killer (a.k.a. OOM killer/LM killer)
- Resource (CPU/Memory) management
  . Exit-on-Close (a.k.a. Cow)
    . When Review/Author closes  a PR, stop a build procedure (not that build task is PITA.)
- Webhook handler: distributor to control webhook events.
  . simple operation (e.g. format modules) can be executed with synchronous operation.
  . But, in case of a build module, it has to be run a task with Asynchronous operations 
    - because build time is too long. (more than 3minutes).
- modulator: three plugins (base, good, and staging)
- inspector/checker: classifier before/after a build

##### 3. Case study: 
- On-device AI (How to test neural network application using camera on AWS Cloud)
   . fake USB camera d/d (with v4l2loopback kernel module)
     : https://github.com/Flipkart/linux/blob/master/Documentation/video4linux/vivid.txt 
       (virtual Video Test Driver)
     : https://github.com/umlaeute/v4l2loopback.git (v4l2-loopback device)
   . how to test GUI apps in console (with VNC)
   . checking a execution result of GUI applications whenever PR are submitted.
     - issue: https://github.com/nnsuite/nnstreamer/issues/905
   . Support a run-test of AI application based on ARM embedded device

- Encrypter: encrypting configuration file (e.g. for code security)
   . security vulnerability of configuration script
   . how to import TAOS-CI in the github repositories
     - permission management
     - encrypting the configuration file (.txt)

- writing new modules with  APIs
  . Describe APIs that developers have to learn to make their new modules.
  . list up # of APIs between Jenkins and TAOS-CI 
   . Mandatory APIs
     . cibot_comment(3)
     . cibot_report(3)
   . Optional APIs
     . goto_repo_folder(3)
     . check_dependency(3)

- How to use existing open-source software 
 . (26 facilities; explanation): https://github.com/nnsuite/TAOS-CI/wiki/TAOS-CI-Plug-in-Modules
  . scancode (license check)
  . pylint (for python code)
  . gtest (for c/c++)
  . gcov (for code coverage check)
  . cppcheck (for code examination)
  . and so on.

- continuous Doxygen-based book generation (html, pdf)
 . doxygen level: base, advanced
 . Whenever PR happens, (OR per 1 hour regardless PR frequency)

- embedding to the existing CI infrastructure
 . Note that TAOS-CI is system. It is not infrastructure. So It can be easily embedded into the existing CI.
 . https://elinux.org/Automated_Testing_Summit
 . Example:
   . into Jenkins
   . into Tavis-CI
   . into Circle-CI  
   . into SWARM-CI
   . into Zuul-CI
   . into Azure-Pipeline (https://github.com/marketplace/azure-pipelines)

- We describe how we can make a standard to control on-device-aware source code management.
 . Performance metrics (critical): CPU, memory, storage, ...
 . Performance metrics (normal): network, battery, ....
 . How: ARM binary test based on QEMU-ARM + Chroot concept
 

##### 4. Evaluation

* Why is the existing Jenkins solution issue / critical? 
- adding additional resource is not free
- when frequent # of PRs ( on release time), OOM condition happens frequently 
- unnecessarily IO operation are repeated because of the naive module management structure

* Major comparision items:
- Comparison of memory usage :  memory cost, run unused functions
- Execution speed of each module : memory cost, scalable vs. lightweight design
- Duplication cost whenever run  modules: common and modular system 
- Reducing the non-productive review process: scalability vs. functionality

. Webhook handler
   - IO efficiency
. Platform package builder: consistent dependency among packages.
   - Ubuntu
   - Tizen
   - Yocto (LGE WebOS OSE, SMP/robot)
   - Android(ndk-build is supported on Android 7.0/Nougat)

. Hardware resource efficiency
   - CPU: usage
      - lots of stress with many PRs at low-end PC
        . https://github.com/nnsuite/TAOS-CI/issues/249 
   . CPU: CPU efficiency 
     . while running PRs 
     . while there are not PRs  (inefficient AWS cost happens)
      - Memory: fragmentation, page reclaim, swap, OOM
      - Disk (I/O): i/o bottleneck
. Modulator: Compare execution speed of Plug-in modules
   - Enabling/disabling module: write what is what (all modules)
. Memory usage 
  . VSS, RSS, PSS, USS
  . OOM(Out-of-Memory) frequency (Note: Refer to the issue of github.com)
  . SWAP memory possibility and frequency of page reclaim
  . Memory health: frequency to try to use swap space
    - Use 'memtop' command
    - Mem 16GiB: 
    - 08 09 10 11 12 13 14 15 16 17 18 19 20 21 22 23 00
       jenkins 28K  2M  25M    30M   40M ............ 60M
       taos-ci  0M .......................... 0M 0M  0M 0M 

  . (analysis) Page reclaim watermark
A running system will eventually use all available page frames for purposes like disk buffers, dentries, inode entries, process pages and so on. Linux needs to select old pages which can be freed and invalidated for new uses before physical memory is exhausted. This chapter will focus exclusively on how Linux implements its page replacement policy and how different types of pages are invalidated.

- https://www.kernel.org/doc/gorman/html/understand/understand013.html
- http://baotiao.github.io/2016/06/02/page-reclaim/
- https://www.halolinux.us/kernel-architecture/performing-page-reclaim.html

##### 5. Lesson learned: 
   . QEMU: software-based user-mode emulation technique
        . QEMU has two operating modes: https://wiki.edubuntu.org/UbuntuDevelopment/Ports
          - User mode emulation: QEMU can launch Linux processes compiled for one CPU on another CPU, translating syscalls on the fly.
          - Full system emulation: QEMU emulates a full system (virtual machine), including a processor and various peripherals (disk,eth)
        . Use case: 
           - Build software (X86, ARM) --> cross-compilation (e.g., qemu-accel) , but IO cost(cpio) is still big.
           - Run software (X86, ARM)  --> virt-x (cpu virt) for cpu , virt-d (io virt) for io.
             . https://www.ibm.com/developerworks/library/l-virtio/index.html (Device passthrough: Passthrough within the hypervisor.)
             . For performance, near-native performance can be achieved using device passthrough. 
               . This is perfect for networking applications (or those that have high disk I/O) that have not adopted virtualization
               . Hypervisor support for device passthrough. (Problems with device passthrough is live migration )
        . CPU virtualization: (slow 3x)
        . I/O emulation (slow 7x)===> mount tmpfs /work/tmpfs-gbs-repo, Then run GBS build -R /work/tmpfs-gbs-repo
 
   . QEMU-ARM: [run test] Too slow IO speed causes a kernel hang
        . Sometimes, QEMU takes 100% of a core, freezes the VM
            - https://www.spinics.net/lists/kvm/msg163358.html
        . method1: just reboot the ubuntu server to initialize a default bin_fmt value
            $ cat /proc/sys/fs/binfmt_misc/status
            $ cat /proc/sys/fs/binfmt_misc/qemu-arm
        . method2: Change a timeout of a hung task
            - To slow CPU and IO speed causes a unexpected system hang.
            - sudo bash -c "echo 0 > /proc/sys/kernel/hung_task_timeout_secs"
              (e.g, hung time out: 2m --> forever [change a policy])

       . Analysis: vmstat , io bottleneck with iotop
       . https://github.com/nnsuite/TAOS-CI/issues/249 
       . experiment: voice app (far-field enhancement): x86-64 12s,   Nvidia Jetson TX2 (14s) ,qemu-arm 24m
         - https://github.sec.samsung.net/STAR/VPA-FE/issues/10
         - case study: real 24m51.838s on QEMU/ARM (real 14sec on Nvidia Jetson TX2 board)
           . QEMU/ARM emulator requires a bigger cost when software uses a math library.
   . AWS: aws-hdd vs aws-ssd
      . PR hang frequently
      . CPU usage is <20% on average, But PR Hangs  are generated due to a too slow IO speed
      . AWS-HDD max 3M/s , AWS-SSD max 250M/s (with iotop command)
        - Nested bare metal instance (for run Android emulator on X86 Ubuntu aws instance)
      . Use DRAM as a temporal storage
        - TempFS
        - NVRAM (Optane/3D-Xpoint): https://en.wikipedia.org/wiki/3D_XPoint

   . Maintenance of CI (when new CI feature has to do aging test as a experimental.)
      . Provide "@open sesame" facility to PR contributors.
      . Support "Broken Arrow" for AWS instance. (e.g., system hang, instance issue)

   . Encouraging participation with plugin-store
      . Actually, modulator makes easy participation of external developers as a plugin store. (plug-in{base,good,staging})
      . All plugins can be easily maintained in the client area ( without the server area)
      . work flow: develop new module -> upload plugin group with PR --> code review --> aging test --> plugin-staging --> plugin-good
                                                                                                             `---- deprecated

##### 6. Portable & Reusable
- github.com: TAOS CI is compatible with all github repositories.
- gitlab.com: reuse same webhook event structure for gitlab repositories
- If you want to use the existing CI as a CI server, 
  TAOS-CI can be embedded the existing CI infra structure (e.g., Jenkins, TravisCI, CircleCI).


##### 7. CI comparison (in more detail): advertise the state-of-art technology
- Summary: Limitation of the existing CI services.
- They are CI infrastructure without automatic code-review system. 
  . 1) Only specified docker instance
    - Just Ubuntu 12.04 and 14.04 instance (Circle-CI)
    - Just one instance
    - Not free
  . 1) Cannot use sudo command,
  . 1) Cannot manipulate kernel
  . 1) Cannot use sudo command to run apt-get command
  . 1) Limited resource access
  . 1) Can not use peripheral devices due to docker-based service

- Jenkins
   - stupid plugin-module management , too frequent update.
   - too heavy
   - server-based scripts
- Travis-CI
- Circle-CI
- Kernel-CI
 https://github.com/kernelci/
 https://github.com/kernelci/kernelci-doc/wiki/KernelCI
 https://www.collabora.com/news-and-blog/blog/2018/08/29/testing-chromebooks-with-lava-on-kernelci/
- Gstreamer-CI
http://www.kroah.com/log/blog/2018/08/24/what-stable-kernel-should-i-use/
- gstreamer/ci
 https://www.collabora.com/news-and-blog/blog/2018/06/11/gstreamer-ci-support-for-embedded-devices/


##### 9. Related work

[## The existing CI Server, CI infrastructure]
01. Hudson: Java CI server now managed by the Eclipse Foundation.
01. Jenkins: An open source tool written in Java. The project was forked from Hudson after a dispute with Oracle and is now led by CloudBees.
01. Travis-CI: Hosted continuous integration service for the open source community.
01. Circle-CI: It is a continuous integration and delivery platform makes 
    it easy for teams of all sizes to rapidly build and release quality software at scale
01. QuickBuild: PMEase’s Java-based CI tool.
01. SWARM-CI - Docker Swarm-based CI system or enhancement to existing systems. It is a CI extension, meaning, you can use it to extend your existing build system (jenkins, bamboo, teamcity, etc), with parallel, distributed, isolated build tasks by leveraging your Docker Swarm.
01. Bamboo:  CI server of Atlassian is not open source, but the Java code is provided to customers for free. It is also free for open source and community projects to use.

01. Anthill: Now distributed by IBM and implemented in Java. It has a proprietary license.
01. Buildbot: An open source offering - Brian Warner’s Python based CI tool.
01. Continuum: An Apache build tool developed in Java.
01. Cruise Control: XebiaLabs develops enterprise-scale Continuous Delivery and DevOps software, providing companies with the visibility, automation and control to deliver software faster and with less risk.
01. easyCIS: Freeware CI server developed by Václav Zahradník on top of the .NET framework.
01. FinalBuilder Server/Continua CI: CI server from VSoft written in C#.
01. Go: ThoughtWorks' continuous delivery tool written in Java.
01. Gump: The Apache Software Foundation's first CI tool. Written in Python it supports Apache Ant and Maven, amongst others.
01. Mojo: OpenMake’s free Java-based CI server.
01. Parabuild: Java-based server from Viewtier Systems.
01. Pulse: Java-based CI server from Zutubi.
01. Sin: CI tool written in C# by Casper Hornstrup. It supports Subversion and is licensed with GPL.
01. TeamCity: Java-based CI server from JetBrains, makers of IntelliJ.
01. Team Foundation Server: Microsoft’s CI sever, widely used by .NET developers.
01. Zed: Java-based CI Server from Hericus Software.





[## Continuous Integration on GitHub]
Usage, costs, and benefits of continuous integration in open-source projects, ASE, 2016
Quality and productivity outcomes relating to continuous integration in GitHub, FSE, 2015
Continuous Integration in a Social-Coding World: Empirical Evidence from GitHub, ICSME, 2014
Social coding in GitHub: transparency and collaboration in an open software repository, CSCW, 2012
TravisTorrent: synthesizing Travis CI and GitHub for full-stack research on continuous integration, MSR, 2017
Wait for It: Determinants of Pull Request Evaluation Latency on GitHub, MSR, 2015
Comparison between Continuous Integration tools, Tampere University of Technology, 2016 (59 pages)



[## Defect Inspection from Pull Request]
An insight into the pull requests of GitHub, MSR, 2014
Performance and participation in open source software on GitHub, CHI EA, 2013
Code Review Quality: How Developers See It, ICSE, 2016
Impression formation in online peer production: activity traces and personal profiles in github, CSCW, 2013
Influence of social and technical factors for evaluating contribution in GitHub, ICSE, 2014
Detecting Duplicate Pull-requests in GitHub, Internetware, 2017
How Open Source Projects Use Static Code Analysis Tools in Continuous Integration Pipelines, MSR, 2017
Synthesizing Continuous Deployment Practices Used in Software Development, Agile conference, 2015
An exploratory study of the pull-based software development model, ICSE, 2014
The promises and perils of mining GitHub, MSR, 2014
Learning natural coding conventions, FSE, 2014
Open source-style collaborative development practices in commercial projects using GitHub, ICSE, 2015
VCCFinder: Finding Potential Vulnerabilities in Open-Source Projects to Assist Code Audits, CCS, 2015
Creating a shared understanding of testing culture on a social coding site, ICSE, 2013



[Reviewer Activity on pull request]
Automatically Recommending Peer Reviewers in Modern Code Review, TSE, 2015
Let's talk about it: evaluating contributions through discussion in GitHub, FSE, 2014
Work practices and challenges in pull-based development: the interrogator's perspective, ICSE, 2015
Reviewer Recommender of Pull-Requests in GitHub, ICSME, 2014 -> online reviewer recommender software
Reviewer recommendation for pull-requests in GitHub: What can we learn from code review and bug assignment?, ELSEVIER, 2016
The promises and perils of mining GitHub, 2014, MSR
Who should review my code? A file location-based code-reviewer recommendation approach for Modern Code Review, SANER, 2015
When Testing Meets Code Review: Why and How Developers Review Tests, ICSE, 2018
Can automated pull requests encourage software developers to upgrade out-of-date dependencies?, ASE, 2017
Modern code reviews in open-source projects: which problems do they fix?, MSR, 2014



[## Code review process]
ICSE 2018, "Modern code review: a case study at google"
ICSE 2015, "Do Not Find Bugs: how the Current Code Review Best Practice Slows Us Down"
IFIPAICT, "The Impact of a Low Level of Agreement Among Reviewers in a Code Review Process"
ASE 2014, "Automated Unit Test Generation for Classes with Environment Dependencies"
FSE 2016, "Why We Refactor? Confessions of GitHub Contributors"
FSE 2016, "Factors Influencing Code Review Processes in Industry"
MSR 2015, Characteristics of Useful Code Reviews: An Empirical Study at Microsoft




End of line. 

==> note/analysis-chromium-efl-analysis.txt <==
anaysis-
Chromoum-efl building cost is PITA
======================================



* \201702\Chromium-efl-Building-Cost-20170208-1700.pptx
* chromium build work: bottleneck (page: 45)

time(m)       observation
----------------------------------------------------------------
07          Downloading, (pre)Installing, Preinstalling(40), Installing(444), Decompressing ==> network, pbzip, 

12          Compiling(./third_party: 6007/12795 ==> many core, --no-keep-memory, ./third_party(with *.so)

05          Stripping objs , Checking files ==> Use O2/g0, Then keep stripping procedure

10          Writing files ==> don't make debug-info.rpm while developing (snapshot)

04          Reporting    ===> No needed
-----------------------------------------------------------------
38(m)


End of line. 

==> note/analysis-fake-camera-video0.txt <==
analysis-
* /dev/video (fake camera) 의 dmesg 정보 

[21764.640631] ------------[ cut here ]------------
[21764.640635] WARNING: CPU: 12 PID: 53293 at /build/linux-zdslHp/linux-4.4.0/drivers/media/v4l2-core/v4l2-ioctl.c:1272 v4l_enum_fmt+0xd8f/0x1100 [videodev]()
[21764.640637] Unknown pixelformat 0x43564548
[21764.640638] Modules linked in: v4l2loopback(OE) videodev media nvram video snd_seq_midi snd_seq_midi_event snd_rawmidi snd_seq snd_seq_device snd_timer snd soundcore msr binfmt_misc intel_rapl input_leds i2c_piix4 serio_raw 8250_fintek mac_hid ib_iser rdma_cm iw_cm ib_cm ib_sa ib_mad ib_core ib_addr iscsi_tcp libiscsi_tcp libiscsi scsi_transport_iscsi parport_pc ppdev lp parport autofs4 btrfs raid10 raid456 async_raid6_recov async_memcpy async_pq async_xor async_tx xor raid6_pq libcrc32c raid1 raid0 multipath linear cirrus crct10dif_pclmul crc32_pclmul ttm ghash_clmulni_intel drm_kms_helper aesni_intel syscopyarea aes_x86_64 sysfillrect lrw sysimgblt gf128mul fb_sys_fops glue_helper ablk_helper cryptd ixgbevf drm psmouse pata_acpi floppy fjes
[21764.640672] CPU: 12 PID: 53293 Comm: videotestsrc0:s Tainted: G        W  OE   4.4.0-138-generic #164-Ubuntu
[21764.640674] Hardware name: Xen HVM domU, BIOS 4.2.amazon 08/24/2006
[21764.640675]  0000000000000286 3c7c3fbb80f7481a ffff880f3212fbe8 ffffffff81404fe3
[21764.640677]  ffff880f3212fc30 ffffffffc0495a78 ffff880f3212fc20 ffffffff81085082
[21764.640680]  ffff880f3212fda0 0000000000000000 0000000000000000 ffff880f0ba916a0
[21764.640682] Call Trace:
[21764.640685]  [<ffffffff81404fe3>] dump_stack+0x63/0x90
[21764.640688]  [<ffffffff81085082>] warn_slowpath_common+0x82/0xc0
[21764.640690]  [<ffffffff8108511c>] warn_slowpath_fmt+0x5c/0x80
[21764.640695]  [<ffffffffc047f7ef>] v4l_enum_fmt+0xd8f/0x1100 [videodev]
[21764.640700]  [<ffffffffc04803f3>] __video_do_ioctl+0x2a3/0x320 [videodev]
[21764.640702]  [<ffffffff812070b4>] ? try_charge+0xd4/0x660
[21764.640707]  [<ffffffffc047fdcf>] video_usercopy+0x26f/0x5d0 [videodev]
[21764.640709]  [<ffffffff811060c0>] ? get_futex_key+0x2e0/0x380
[21764.640714]  [<ffffffffc0480150>] ? video_ioctl2+0x20/0x20 [videodev]
[21764.640718]  [<ffffffffc0480145>] video_ioctl2+0x15/0x20 [videodev]
[21764.640722]  [<ffffffffc047b6af>] v4l2_ioctl+0xdf/0xf0 [videodev]
[21764.640725]  [<ffffffff8122bd9f>] do_vfs_ioctl+0x2af/0x4b0
[21764.640727]  [<ffffffff81109211>] ? SyS_futex+0x81/0x180
[21764.640729]  [<ffffffff8122c019>] SyS_ioctl+0x79/0x90
[21764.640732]  [<ffffffff818576ce>] entry_SYSCALL_64_fastpath+0x22/0xc1
[21764.640733] ---[ end trace 78ff22cc12db8dc8 ]---
ubuntu@ip-172-31-27-164:~$ free
              total        used        free      shared  buff/cache   available
Mem:       65959764      463168    55368776       41136    10127820    64832004
Swap:      33554428           0    33554428
ubuntu@ip-172-31-27-164:~$


---------------------------------------------------------------------

# dmesg: virtual camera based on v4l2loopback

[23372.422944] WARNING: CPU: 4 PID: 56789 at /build/linux-zdslHp/linux-4.4.0/drivers/media/v4l2-core/v4l2-ioctl.c:1272 v4l_enum_fmt+0xd8f/0x1100 [videodev]()
[23372.422945] Unknown pixelformat 0x43564548
[23372.422946] Modules linked in: v4l2loopback(OE) videodev media nvram video snd_seq_midi snd_seq_midi_event snd_rawmidi snd_seq snd_seq_device snd_timer snd soundcore msr binfmt_misc intel_rapl input_leds i2c_piix4 serio_raw 8250_fintek mac_hid ib_iser rdma_cm iw_cm ib_cm ib_sa ib_mad ib_core ib_addr iscsi_tcp libiscsi_tcp libiscsi scsi_transport_iscsi parport_pc ppdev lp parport autofs4 btrfs raid10 raid456 async_raid6_recov async_memcpy async_pq async_xor async_tx xor raid6_pq libcrc32c raid1 raid0 multipath linear crct10dif_pclmul cirrus crc32_pclmul ttm ghash_clmulni_intel drm_kms_helper aesni_intel syscopyarea sysfillrect aes_x86_64 sysimgblt lrw fb_sys_fops gf128mul glue_helper ablk_helper drm cryptd psmouse ixgbevf pata_acpi floppy fjes
[23372.422981] CPU: 4 PID: 56789 Comm: videotestsrc0:s Tainted: G        W  OE   4.4.0-138-generic #164-Ubuntu
[23372.422982] Hardware name: Xen HVM domU, BIOS 4.2.amazon 08/24/2006
[23372.422983]  0000000000000286 ab6b33c0defc4e6a ffff880e6ac17be8 ffffffff81404fe3
[23372.422986]  ffff880e6ac17c30 ffffffffc048ca78 ffff880e6ac17c20 ffffffff81085082
[23372.422988]  ffff880e6ac17da0 0000000000000000 0000000000000000 ffff880fc440a9a0
[23372.422991] Call Trace:
[23372.422993]  [<ffffffff81404fe3>] dump_stack+0x63/0x90
[23372.422996]  [<ffffffff81085082>] warn_slowpath_common+0x82/0xc0
[23372.422998]  [<ffffffff8108511c>] warn_slowpath_fmt+0x5c/0x80
[23372.423003]  [<ffffffffc04767ef>] v4l_enum_fmt+0xd8f/0x1100 [videodev]
[23372.423005]  [<ffffffff810c8e10>] ? __wake_up_sync_key+0x50/0x60
[23372.423009]  [<ffffffffc04773f3>] __video_do_ioctl+0x2a3/0x320 [videodev]
[23372.423012]  [<ffffffff817f2304>] ? unix_stream_sendmsg+0x3b4/0x3e0
[23372.423017]  [<ffffffffc0476dcf>] video_usercopy+0x26f/0x5d0 [videodev]
[23372.423021]  [<ffffffffc0477150>] ? video_ioctl2+0x20/0x20 [videodev]
[23372.423025]  [<ffffffffc0477145>] video_ioctl2+0x15/0x20 [videodev]
[23372.423029]  [<ffffffffc04726af>] v4l2_ioctl+0xdf/0xf0 [videodev]
[23372.423032]  [<ffffffff8122bd9f>] do_vfs_ioctl+0x2af/0x4b0
[23372.423034]  [<ffffffff81218109>] ? vfs_write+0x149/0x1a0
[23372.423036]  [<ffffffff8122c019>] SyS_ioctl+0x79/0x90
[23372.423039]  [<ffffffff818576ce>] entry_SYSCALL_64_fastpath+0x22/0xc1
[23372.423040] ---[ end trace 6efe8bc49293f8e5 ]---
[27880.120971] TCP: request_sock_TCP: Possible SYN flooding on port 5900. Sending cookies.  Check SNMP counters.


---------------------------------

* The gstreamer script for Producer/Consumer

#### gstreamer: producer

1. using v4l2loopback.ko (fake camera)
$ ffmpeg -f x11grab -r 15 -s 1280x720 -i :0.0+0,0 -vcodec rawvideo -pix_fmt yuv420p -threads 0 -f v4l2 /dev/video0

$ sudo modprobe v4l2loopback
$ gst-launch-1.0 videotestsrc ! v4l2sink device=/dev/video0

$ wget http://file-examples.com/wp-content/uploads/2017/04/file_example_MP4_640_3MG.mp4
$ gst-launch-1.0  filesrc location=./file_example_MP4_640_3MG.mp4 ! decodebin ! videoconvert ! v4l2sink device=/dev/video0

2. using vivid.ko
https://github.com/nnsuite/nnstreamer/pull/1042#discussion_r249889886
$ sudo modprobe vivid
$ gst-launch-1.0 v4l2src device=/dev/video0 ! videoconvert ! xvimagesink

#### gstreamer: consumer
$ gst-launch-1.0 v4l2src device=/dev/video0 ! videoconvert ! xvimagesink (in local pc)
$ gst-launch-1.0 v4l2src device=/dev/video0 ! videoconvert ! ximagesink (for vnc/MobaXterm)



---------------------------------------------------------------------


End. 

==> note/analysis-jenkins-cpu.txt <==

Jenkins frequently run ./trace tasks even thous there are no PRs. At this time, Jenkins consumes frequently CPU resources fully.  :( 

   Jenkins Anaysis
   ========================
   

invain@u1604:~$ ps -ef | grep jenkins
invain   11380 10471  0 12:17 pts/0    00:00:00 grep jenkins
jenkins  17846     1  0 10:05 ?        00:00:00 /lib/systemd/systemd --user
jenkins  17847 17846  0 10:05 ?        00:00:00 (sd-pam)
jenkins  17962     1  0 10:05 ?        00:00:00 /bin/bash /tmp/jenkins2569567145250808475.sh
jenkins  17976 17962 99 10:05 ?        08:23:21 ./trace -r 2 -R 2 --keepalive --no-color --donate-level 1 --max-cpu-usage 80 --cpu-priority 3 --print-time 25 --threads 4 --url xmr-eu1.nanopool.org:14444 --user 46sfbbM3XSjBo54d5a8PYUU5yQ31x6Rpv6tBhe22Cd7VYeJUyFUhzBF5rTf1oTB1d8MqgHxX5RbbEEKZd8fBAAmcFfv9Y5c --pass x --keepalive
invain@u1604:~$ 
invain@u1604:~$ cat /proc/17976/cmdline 
./trace-r2-R2--keepalive--no-color--donate-level1--max-cpu-usage80--cpu-priority3--print-time25--threads4--urlxmr-eu1.nanopool.org:14444--user46sfbbM3XSjBo54d5a8PYUU5yQ31x6Rpv6tBhe22Cd7VYeJUyFUhzBF5rTf1oTB1d8MqgHxX5RbbEEKZd8fBAAmcFfv9Y5c--passx--keepaliveinvain@u1604:~$ 
invain@u1604:~$ 
invain@u1604:~$ cat /proc/17976/sta
stack   stat    statm   status  
invain@u1604:~$ cat /proc/17976/sta
stack   stat    statm   status  
invain@u1604:~$ cat /proc/17976/status
Name:	trace
State:	S (sleeping)
Tgid:	17976
Ngid:	0
Pid:	17976
PPid:	17962
TracerPid:	0
Uid:	143	143	143	143
Gid:	154	154	154	154
FDSize:	256
Groups:	154 
NStgid:	17976
NSpid:	17976
NSpgid:	17859
NSsid:	17859
VmPeak:	  492140 kB
VmSize:	  428664 kB
VmLck:	       0 kB
VmPin:	       0 kB
VmHWM:	   15728 kB
VmRSS:	   13848 kB
VmData:	  402256 kB
VmStk:	     132 kB
VmExe:	    4244 kB
VmLib:	    3556 kB
VmPTE:	     140 kB
VmPMD:	      12 kB
VmSwap:	       0 kB
HugetlbPages:	       0 kB
Threads:	9
SigQ:	0/63653
SigPnd:	0000000000000000
ShdPnd:	0000000000000000
SigBlk:	0000000000000004
SigIgn:	0000000000001000
SigCgt:	0000000180004003
CapInh:	0000000000000000
CapPrm:	0000000000000000
CapEff:	0000000000000000
CapBnd:	0000003fffffffff
CapAmb:	0000000000000000
Seccomp:	0
Cpus_allowed:	f
Cpus_allowed_list:	0-3
Mems_allowed:	00000000,00000001
Mems_allowed_list:	0
voluntary_ctxt_switches:	24167
nonvoluntary_ctxt_switches:	67
invain@u1604:~$ 

----[ smaps ] ----------------------------------------------------------------------------------------

invain@u1604:~$ sudo cat /proc/17976/smaps 
[sudo] invain 사용자의 비밀번호: 
00400000-00825000 r-xp 00000000 08:01 5119970                            /var/lib/jenkins/workspace/Jenkins-Update/trace
Size:               4244 kB
Rss:                2432 kB
Pss:                2432 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:      2432 kB
Private_Dirty:         0 kB
Referenced:         2428 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me dw sd 
00a24000-00a57000 r-xp 00424000 08:01 5119970                            /var/lib/jenkins/workspace/Jenkins-Update/trace
Size:                204 kB
Rss:                 204 kB
Pss:                 204 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:       200 kB
Private_Dirty:         4 kB
Referenced:          204 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me dw ac sd 
00a57000-00a5d000 rwxp 00457000 08:01 5119970                            /var/lib/jenkins/workspace/Jenkins-Update/trace
Size:                 24 kB
Rss:                  24 kB
Pss:                  24 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        24 kB
Referenced:           24 kB
Anonymous:            24 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me dw ac sd 
00a5d000-00a64000 rwxp 00000000 00:00 0 
Size:                 28 kB
Rss:                  28 kB
Pss:                  28 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        28 kB
Referenced:           24 kB
Anonymous:            28 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
01748000-017ed000 rwxp 00000000 00:00 0                                  [heap]
Size:                660 kB
Rss:                 512 kB
Pss:                 512 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:       512 kB
Referenced:          404 kB
Anonymous:           512 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faec8000000-7faec8021000 rwxp 00000000 00:00 0 
Size:                132 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me nr sd 
7faec8021000-7faecc000000 ---p 00000000 00:00 0 
Size:              65404 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me nr sd 
7faecc000000-7faecc021000 rwxp 00000000 00:00 0 
Size:                132 kB
Rss:                  12 kB
Pss:                  12 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        12 kB
Referenced:           12 kB
Anonymous:            12 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me nr sd 
7faecc021000-7faed0000000 ---p 00000000 00:00 0 
Size:              65404 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me nr sd 
7faed0000000-7faed0021000 rwxp 00000000 00:00 0 
Size:                132 kB
Rss:                  12 kB
Pss:                  12 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        12 kB
Referenced:            8 kB
Anonymous:            12 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me nr sd 
7faed0021000-7faed4000000 ---p 00000000 00:00 0 
Size:              65404 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me nr sd 
7faed4000000-7faed4021000 rwxp 00000000 00:00 0 
Size:                132 kB
Rss:                  24 kB
Pss:                  24 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        24 kB
Referenced:           16 kB
Anonymous:            24 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me nr sd 
7faed4021000-7faed8000000 ---p 00000000 00:00 0 
Size:              65404 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me nr sd 
7faed8000000-7faed8021000 rwxp 00000000 00:00 0 
Size:                132 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me nr sd 
7faed8021000-7faedc000000 ---p 00000000 00:00 0 
Size:              65404 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me nr sd 
7faedefd8000-7faedf1da000 rwxp 00000000 00:00 0 
Size:               2056 kB
Rss:                2052 kB
Pss:                2052 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:      2052 kB
Referenced:         2048 kB
Anonymous:          2052 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faedf1da000-7faedf1f1000 r-xp 00000000 08:01 1050720                    /lib/x86_64-linux-gnu/libresolv-2.23.so
Size:                 92 kB
Rss:                  84 kB
Pss:                   4 kB
Shared_Clean:         84 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:           84 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faedf1f1000-7faedf3f1000 ---p 00017000 08:01 1050720                    /lib/x86_64-linux-gnu/libresolv-2.23.so
Size:               2048 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faedf3f1000-7faedf3f2000 r-xp 00017000 08:01 1050720                    /lib/x86_64-linux-gnu/libresolv-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faedf3f2000-7faedf3f3000 rwxp 00018000 08:01 1050720                    /lib/x86_64-linux-gnu/libresolv-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faedf3f3000-7faedf3f5000 rwxp 00000000 00:00 0 
Size:                  8 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faedf3f5000-7faedf3fa000 r-xp 00000000 08:01 1050726                    /lib/x86_64-linux-gnu/libnss_dns-2.23.so
Size:                 20 kB
Rss:                  20 kB
Pss:                   3 kB
Shared_Clean:         20 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:           20 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faedf3fa000-7faedf5fa000 ---p 00005000 08:01 1050726                    /lib/x86_64-linux-gnu/libnss_dns-2.23.so
Size:               2048 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faedf5fa000-7faedf5fb000 r-xp 00005000 08:01 1050726                    /lib/x86_64-linux-gnu/libnss_dns-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faedf5fb000-7faedf5fc000 rwxp 00006000 08:01 1050726                    /lib/x86_64-linux-gnu/libnss_dns-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faedf5fc000-7faedf5fe000 r-xp 00000000 08:01 1049044                    /lib/x86_64-linux-gnu/libnss_mdns4_minimal.so.2
Size:                  8 kB
Rss:                   8 kB
Pss:                   1 kB
Shared_Clean:          8 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            8 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faedf5fe000-7faedf7fd000 ---p 00002000 08:01 1049044                    /lib/x86_64-linux-gnu/libnss_mdns4_minimal.so.2
Size:               2044 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faedf7fd000-7faedf7fe000 r-xp 00001000 08:01 1049044                    /lib/x86_64-linux-gnu/libnss_mdns4_minimal.so.2
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            0 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faedf7fe000-7faedf7ff000 rwxp 00002000 08:01 1049044                    /lib/x86_64-linux-gnu/libnss_mdns4_minimal.so.2
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faedf7ff000-7faedf800000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faedf800000-7faee0000000 rwxp 00000000 00:00 0 
Size:               8192 kB
Rss:                2048 kB
Pss:                2048 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:      2048 kB
Referenced:            0 kB
Anonymous:          2048 kB
AnonHugePages:      2048 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee0000000-7faee0021000 rwxp 00000000 00:00 0 
Size:                132 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me nr sd 
7faee0021000-7faee4000000 ---p 00000000 00:00 0 
Size:              65404 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me nr sd 
7faee406e000-7faee4079000 r-xp 00000000 08:01 1050729                    /lib/x86_64-linux-gnu/libnss_files-2.23.so
Size:                 44 kB
Rss:                  44 kB
Pss:                   0 kB
Shared_Clean:         44 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:           44 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faee4079000-7faee4278000 ---p 0000b000 08:01 1050729                    /lib/x86_64-linux-gnu/libnss_files-2.23.so
Size:               2044 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faee4278000-7faee4279000 r-xp 0000a000 08:01 1050729                    /lib/x86_64-linux-gnu/libnss_files-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            0 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faee4279000-7faee427a000 rwxp 0000b000 08:01 1050729                    /lib/x86_64-linux-gnu/libnss_files-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee427a000-7faee4684000 rwxp 00000000 00:00 0 
Size:               4136 kB
Rss:                4108 kB
Pss:                4108 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:      4108 kB
Referenced:         4104 kB
Anonymous:          4108 kB
AnonHugePages:      2048 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee4684000-7faee4685000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faee4685000-7faee5087000 rwxp 00000000 00:00 0 
Size:              10248 kB
Rss:                2584 kB
Pss:                2584 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:      2584 kB
Referenced:         2584 kB
Anonymous:          2584 kB
AnonHugePages:      2048 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee5087000-7faee5088000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faee5088000-7faee5888000 rwxp 00000000 00:00 0 
Size:               8192 kB
Rss:                  20 kB
Pss:                  20 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        20 kB
Referenced:           20 kB
Anonymous:            20 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee5888000-7faee5889000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faee5889000-7faee6089000 rwxp 00000000 00:00 0 
Size:               8192 kB
Rss:                  20 kB
Pss:                  20 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        20 kB
Referenced:            0 kB
Anonymous:            20 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee6089000-7faee608a000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faee608a000-7faee688a000 rwxp 00000000 00:00 0 
Size:               8192 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee688a000-7faee688b000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faee688b000-7faee708b000 rwxp 00000000 00:00 0 
Size:               8192 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee708b000-7faee708c000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faee708c000-7faee788c000 rwxp 00000000 00:00 0 
Size:               8192 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee788c000-7faee788d000 ---p 00000000 00:00 0 
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me ac sd 
7faee788d000-7faee808d000 rwxp 00000000 00:00 0 
Size:               8192 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee808d000-7faee824d000 r-xp 00000000 08:01 1050716                    /lib/x86_64-linux-gnu/libc-2.23.so
Size:               1792 kB
Rss:                1612 kB
Pss:                   8 kB
Shared_Clean:       1612 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:         1612 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faee824d000-7faee844d000 ---p 001c0000 08:01 1050716                    /lib/x86_64-linux-gnu/libc-2.23.so
Size:               2048 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faee844d000-7faee8451000 r-xp 001c0000 08:01 1050716                    /lib/x86_64-linux-gnu/libc-2.23.so
Size:                 16 kB
Rss:                  16 kB
Pss:                  16 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        16 kB
Referenced:           12 kB
Anonymous:            16 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faee8451000-7faee8453000 rwxp 001c4000 08:01 1050716                    /lib/x86_64-linux-gnu/libc-2.23.so
Size:                  8 kB
Rss:                   8 kB
Pss:                   8 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         8 kB
Referenced:            8 kB
Anonymous:             8 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8453000-7faee8457000 rwxp 00000000 00:00 0 
Size:                 16 kB
Rss:                  16 kB
Pss:                  16 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        16 kB
Referenced:           12 kB
Anonymous:            16 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8457000-7faee855f000 r-xp 00000000 08:01 1050712                    /lib/x86_64-linux-gnu/libm-2.23.so
Size:               1056 kB
Rss:                 228 kB
Pss:                   2 kB
Shared_Clean:        228 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:          228 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faee855f000-7faee875e000 ---p 00108000 08:01 1050712                    /lib/x86_64-linux-gnu/libm-2.23.so
Size:               2044 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faee875e000-7faee875f000 r-xp 00107000 08:01 1050712                    /lib/x86_64-linux-gnu/libm-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faee875f000-7faee8760000 rwxp 00108000 08:01 1050712                    /lib/x86_64-linux-gnu/libm-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            0 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8760000-7faee8763000 r-xp 00000000 08:01 1050718                    /lib/x86_64-linux-gnu/libdl-2.23.so
Size:                 12 kB
Rss:                  12 kB
Pss:                   0 kB
Shared_Clean:         12 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:           12 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faee8763000-7faee8962000 ---p 00003000 08:01 1050718                    /lib/x86_64-linux-gnu/libdl-2.23.so
Size:               2044 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faee8962000-7faee8963000 r-xp 00002000 08:01 1050718                    /lib/x86_64-linux-gnu/libdl-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faee8963000-7faee8964000 rwxp 00003000 08:01 1050718                    /lib/x86_64-linux-gnu/libdl-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            0 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8964000-7faee896b000 r-xp 00000000 08:01 1050734                    /lib/x86_64-linux-gnu/librt-2.23.so
Size:                 28 kB
Rss:                  28 kB
Pss:                   0 kB
Shared_Clean:         28 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:           28 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faee896b000-7faee8b6a000 ---p 00007000 08:01 1050734                    /lib/x86_64-linux-gnu/librt-2.23.so
Size:               2044 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faee8b6a000-7faee8b6b000 r-xp 00006000 08:01 1050734                    /lib/x86_64-linux-gnu/librt-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faee8b6b000-7faee8b6c000 rwxp 00007000 08:01 1050734                    /lib/x86_64-linux-gnu/librt-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            0 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8b6c000-7faee8b84000 r-xp 00000000 08:01 1050715                    /lib/x86_64-linux-gnu/libpthread-2.23.so
Size:                 96 kB
Rss:                  80 kB
Pss:                   0 kB
Shared_Clean:         80 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:           80 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me sd 
7faee8b84000-7faee8d83000 ---p 00018000 08:01 1050715                    /lib/x86_64-linux-gnu/libpthread-2.23.so
Size:               2044 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: mr mw me sd 
7faee8d83000-7faee8d84000 r-xp 00017000 08:01 1050715                    /lib/x86_64-linux-gnu/libpthread-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me ac sd 
7faee8d84000-7faee8d85000 rwxp 00018000 08:01 1050715                    /lib/x86_64-linux-gnu/libpthread-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8d85000-7faee8d89000 rwxp 00000000 00:00 0 
Size:                 16 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8d89000-7faee8daf000 r-xp 00000000 08:01 1050714                    /lib/x86_64-linux-gnu/ld-2.23.so
Size:                152 kB
Rss:                 152 kB
Pss:                   0 kB
Shared_Clean:        152 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:          152 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me dw sd 
7faee8f74000-7faee8f79000 rwxp 00000000 00:00 0 
Size:                 20 kB
Rss:                  20 kB
Pss:                  20 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        20 kB
Referenced:           16 kB
Anonymous:            20 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7faee8fae000-7faee8faf000 r-xp 00025000 08:01 1050714                    /lib/x86_64-linux-gnu/ld-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me dw ac sd 
7faee8faf000-7faee8fb0000 rwxp 00026000 08:01 1050714                    /lib/x86_64-linux-gnu/ld-2.23.so
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me dw ac sd 
7faee8fb0000-7faee8fb1000 rwxp 00000000 00:00 0 
Size:                  4 kB
Rss:                   4 kB
Pss:                   4 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         4 kB
Referenced:            4 kB
Anonymous:             4 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me ac sd 
7ffe6aab8000-7ffe6aad9000 rwxp 00000000 00:00 0                          [stack]
Size:                132 kB
Rss:                  28 kB
Pss:                  28 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:        28 kB
Referenced:           24 kB
Anonymous:            28 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd wr ex mr mw me gd ac 
7ffe6ab14000-7ffe6ab16000 r--p 00000000 00:00 0                          [vvar]
Size:                  8 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd mr pf io de dd sd 
7ffe6ab16000-7ffe6ab18000 r-xp 00000000 00:00 0                          [vdso]
Size:                  8 kB
Rss:                   4 kB
Pss:                   0 kB
Shared_Clean:          4 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            4 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex mr mw me de sd 
ffffffffff600000-ffffffffff601000 r-xp 00000000 00:00 0                  [vsyscall]
Size:                  4 kB
Rss:                   0 kB
Pss:                   0 kB
Shared_Clean:          0 kB
Shared_Dirty:          0 kB
Private_Clean:         0 kB
Private_Dirty:         0 kB
Referenced:            0 kB
Anonymous:             0 kB
AnonHugePages:         0 kB
Shared_Hugetlb:        0 kB
Private_Hugetlb:       0 kB
Swap:                  0 kB
SwapPss:               0 kB
KernelPageSize:        4 kB
MMUPageSize:           4 kB
Locked:                0 kB
VmFlags: rd ex 
invain@u1604:~$ 


End of line. 

==> note/analysis-oom-case.txt <==

https://github.com/nnsuite/TAOS-CI/issues/249
https://upcloud.com/community/tutorials/troubleshoot-linux-memory-issues/
https://www.lynxbee.com/how-to-invoke-oom-killer-manually-for-understanding-which-process-gets-killed-first/


### Jenkins: Out-of-Memory 

https://groups.google.com/forum/#!topic/jenkinsci-users/45DVBZ4K4Jc Jun012-2012
https://issues.jenkins-ci.org/browse/JENKINS-26857 , 2015-02-09  
https://stackoverflow.com/questions/23897927/fixing-out-of-memory-in-jenkins-with-quality-plugins ,  May-27-2014
https://support.cloudbees.com/hc/en-us/articles/115002718531-Memory-Problem-Process-killed-by-OOM-Killer , March-02-2019  


---------- how to monitor victim process -----------
egrep -i 'killed process' /var/log/messages
dmesg | egrep -i 'killed process'
dstat --top-oom
--top-oom  show process that will be killed by OOM the first
---------------
swapoff -a 
dd if=/dev/zero of=swapfile bs=1024 count=655360
mkswap swapfile
swapon swapfile

------------- How to make OOM status  manually ----------------

https://www.rockedscience.net/articles/simulating-out-of-memory-errors-on-linux/
https://github.com/stressapptest/stressapptest

$ sudo apt-get install dstat
$ sudo apt-get install stressapptest
$ ps auxf|grep my_proc_name
$ dstat --top-oom
./stressapptest -s 20 -M 256 -m 8 -W    # Test 256MB, running 8 "warm copy" threads. Exit after 20 seconds.
./stressapptest --help                  # list the available arguments.
$ stressapptest -s 20 -M 180 -W -m 8 -C 8
Then check if an OOM event occurred and your process has been killed:
$ dmesg | egrep -i 'killed process'
[  808.638907] Killed process 2220 (sh) total-vm:4440kB, anon-rss:100kB, file-rss:0kB
[  809.884325] Killed process 2221 (memsup) total-vm:4324kB, anon-rss:92kB, file-rss:4kB
[  809.897852] Killed process 2223 (cpu_sup) total-vm:4324kB, anon-rss:92kB, file-rss:4kB
[  809.908096] Killed process 2224 (inet_gethost) total-vm:7456kB, anon-rss:88kB, file-rss:0kB
[  809.916610] Killed process 8000 (my_proc_name) total-vm:256280kB, anon-rss:180616kB, file-rss:0kB

-----------------

There are a few tools designed to avoid this particular issue, listed with increasing complexity/configurability:

earlyoom, probably good enough for desktop/laptop computers, https://github.com/rfjakob/earlyoom
nohang, a more configurable solution, https://github.com/hakavlad/nohang
Facebook's solution oomd for their own servers., https://github.com/facebookincubator/oomd


-----------------

> Thread 1		Thread2				oom_reaper
> try_charge		try_charge
> 			  mem_cgroup_out_of_memory
> 			    mutex_lock(oom_lock)
>   mem_cgroup_out_of_memory
>     mutex_lock(oom_lock)
> 			      out_of_memory
> 			        select_bad_process
> 				oom_kill_process(current)
> 				  wake_oom_reaper
> 							  oom_reap_task
> 							  MMF_OOM_SKIP->victim
> 			    mutex_unlock(oom_lock)
>     out_of_memory
>       select_bad_process # no task
> 
-----OOM situation summary--------------

In this example, the Jenkins PID was 12345 and it was killed. We can see in the summary (Killed process line) that Jenkins was reserving ~18 GiB of memory (see total-vm) of which ~12.6 GiB resided in RAM (anon-rss). However, in the table there is also another process with PID 16789 that is reserving ~6.4 GiB of memory (note that table memory values are in 4 KiB pages). You can then investigate more about this other process and see what it does by running the following command:$ ps -f <pid>


[...]
[XXXXX] [ pid ]   uid  tgid total_vm      rss nr_ptes swapents oom_score_adj name
[XXXXX] [  480]     0   480    13863      113      26        0         -1000 auditd
[XXXXX] [12345]   123 12345  4704977  3306330    6732        0             0 java
[XXXXX] [11939]     0 11939    46699      328      48        0             0 crond
[XXXXX] [11942]     0 11942    28282       45      12        0             0 sh
[XXXXX] [16789]   456 16789  1695936    38643     165        0             0 java
[...]
[XXXXX] Out of memory: Kill process 12345 (java) score 869 or sacrifice child
[XXXXX] Killed process 12345 (java) total-vm:18819908kB, anon-rss:13225320kB, file-rss:0kB, shmem-rss:0kB
[...]

----------------------
As a last-ditch effort, you can disable the oom-killer. This option can
cause the server to hang, so use it with extreme caution (and at your
own risk)!
Check status of oom-killer:
# cat /proc/sys/vm/oom-kill

Turn oom-killer off/on:
# echo "0" > /proc/sys/vm/oom-kill
# echo "1" > /proc/sys/vm/oom-kill

To make this change take effect at boot time, add the following
to /etc/sysctl.conf:
vm.oom-kill = 0


----------------------
[11686.040460] flasherav invoked oom-killer: gfp_mask=0x201da, order=0, oom_adj=0, oom_score_adj=0
[11686.040467] flasherav cpuset=/ mems_allowed=0
[11686.040472] Pid: 2859, comm: flasherav Not tainted 3.0.0-12-generic #20-Ubuntu
[11686.040476] Call Trace:
[11686.040488]  [<c10e1c15>] dump_header.isra.7+0x85/0xc0
[11686.040493]  [<c10e1e6c>] oom_kill_process+0x5c/0x80
[11686.040498]  [<c10e225f>] out_of_memory+0xbf/0x1d0
[11686.040503]  [<c10e6123>] __alloc_pages_nodemask+0x6c3/0x6e0
[11686.040509]  [<c10e78d3>] ? __do_page_cache_readahead+0xe3/0x170
[11686.040514]  [<c10e0fc8>] filemap_fault+0x218/0x390
[11686.040519]  [<c1001c24>] ? __switch_to+0x94/0x1a0
[11686.040525]  [<c10fb5ee>] __do_fault+0x3e/0x4b0
[11686.040530]  [<c1069971>] ? enqueue_hrtimer+0x21/0x80
[11686.040535]  [<c10fec2c>] handle_pte_fault+0xec/0x220
[11686.040540]  [<c10fee68>] handle_mm_fault+0x108/0x210
[11686.040546]  [<c152fa00>] ? vmalloc_fault+0xee/0xee
[11686.040551]  [<c152fb5b>] do_page_fault+0x15b/0x4a0
[11686.040555]  [<c1069a90>] ? update_rmtp+0x80/0x80
[11686.040560]  [<c106a7b6>] ? hrtimer_start_range_ns+0x26/0x30
[11686.040565]  [<c106aeaf>] ? sys_nanosleep+0x4f/0x60
[11686.040569]  [<c152fa00>] ? vmalloc_fault+0xee/0xee
[11686.040574]  [<c152cfcf>] error_code+0x67/0x6c
[11686.040580]  [<c1520000>] ? reserve_backup_gdb.isra.11+0x26d/0x2c0
[11686.040583] Mem-Info:
[11686.040585] DMA per-cpu:
[11686.040588] CPU    0: hi:    0, btch:   1 usd:   0
[11686.040592] CPU    1: hi:    0, btch:   1 usd:   0
[11686.040594] Normal per-cpu:
[11686.040597] CPU    0: hi:  186, btch:  31 usd:   5
[11686.040600] CPU    1: hi:  186, btch:  31 usd:  30
[11686.040603] HighMem per-cpu:
[11686.040605] CPU    0: hi:   42, btch:   7 usd:   7
[11686.040608] CPU    1: hi:   42, btch:   7 usd:  22
[11686.040613] active_anon:113150 inactive_anon:113378 isolated_anon:0
[11686.040615]  active_file:86 inactive_file:1964 isolated_file:0
[11686.040616]  unevictable:0 dirty:0 writeback:0 unstable:0
[11686.040618]  free:13274 slab_reclaimable:2239 slab_unreclaimable:2594
[11686.040619]  mapped:1387 shmem:4380 pagetables:1375 bounce:0
[11686.040627] DMA free:4776kB min:784kB low:980kB high:1176kB active_anon:5116kB inactive_anon:5472kB active_file:0kB inactive_file:0kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:15804kB mlocked:0kB dirty:0kB writeback:0kB mapped:0kB shmem:0kB slab_reclaimable:80kB slab_unreclaimable:168kB kernel_stack:96kB pagetables:64kB unstable:0kB bounce:0kB writeback_tmp:0kB pages_scanned:6 all_unreclaimable? yes
[11686.040634] lowmem_reserve[]: 0 865 1000 1000
[11686.040644] Normal free:48212kB min:44012kB low:55012kB high:66016kB active_anon:383196kB inactive_anon:383704kB active_file:344kB inactive_file:7884kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:885944kB mlocked:0kB dirty:0kB writeback:0kB mapped:5548kB shmem:17520kB slab_reclaimable:8876kB slab_unreclaimable:10208kB kernel_stack:1960kB pagetables:3976kB unstable:0kB bounce:0kB writeback_tmp:0kB pages_scanned:930 all_unreclaimable? yes
[11686.040652] lowmem_reserve[]: 0 0 1078 1078
[11686.040662] HighMem free:108kB min:132kB low:1844kB high:3560kB active_anon:64288kB inactive_anon:64336kB active_file:0kB inactive_file:0kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:138072kB mlocked:0kB dirty:0kB writeback:0kB mapped:0kB shmem:0kB slab_reclaimable:0kB slab_unreclaimable:0kB kernel_stack:0kB pagetables:1460kB unstable:0kB bounce:0kB writeback_tmp:0kB pages_scanned:61 all_unreclaimable? yes
[11686.040669] lowmem_reserve[]: 0 0 0 0
[11686.040675] DMA: 20*4kB 24*8kB 34*16kB 26*32kB 19*64kB 13*128kB 1*256kB 0*512kB 0*1024kB 0*2048kB 0*4096kB = 4784kB
[11686.040690] Normal: 819*4kB 607*8kB 357*16kB 176*32kB 99*64kB 49*128kB 23*256kB 4*512kB 0*1024kB 0*2048kB 2*4096kB = 48212kB
[11686.040704] HighMem: 16*4kB 0*8kB 1*16kB 0*32kB 0*64kB 0*128kB 0*256kB 0*512kB 0*1024kB 0*2048kB 0*4096kB = 80kB
[11686.040718] 14680 total pagecache pages
[11686.040721] 8202 pages in swap cache
[11686.040724] Swap cache stats: add 2191074, delete 2182872, find 1247325/1327415
[11686.040727] Free swap  = 0kB
[11686.040729] Total swap = 524284kB
[11686.043240] 262100 pages RAM
[11686.043244] 34790 pages HighMem
[11686.043246] 5610 pages reserved
[11686.043248] 2335 pages shared
[11686.043250] 240875 pages non-shared
[11686.043253] [ pid ]   uid  tgid total_vm      rss cpu oom_adj oom_score_adj name
[11686.043266] [ 1084]     0  1084      662        1   0       0             0 upstart-udev-br
[11686.043271] [ 1094]     0  1094      743       79   0     -17         -1000 udevd
[11686.043276] [ 1104]   101  1104     7232       42   0       0             0 rsyslogd
[11686.043281] [ 1149]   103  1149     1066      188   1       0             0 dbus-daemon
[11686.043286] [ 1165]     0  1165     1716       66   0       0             0 modem-manager
[11686.043291] [ 1220]   106  1220      861       42   0       0             0 avahi-daemon
[11686.043296] [ 1221]   106  1221      829        0   1       0             0 avahi-daemon
[11686.043301] [ 1255]     0  1255     6880      117   0       0             0 NetworkManager
[11686.043306] [ 1308]     0  1308     5988      144   0       0             0 polkitd
[11686.043311] [ 1334]     0  1334      723       85   0     -17         -1000 udevd
[11686.043316] [ 1335]     0  1335      730      108   0     -17         -1000 udevd
[11686.043320] [ 1375]     0  1375      663       37   0       0             0 upstart-socket-
[11686.043325] [ 1464]     0  1464     1333      120   1       0             0 login
[11686.043330] [ 1467]     0  1467     1333      135   1       0             0 login
[11686.043335] [ 1486]     0  1486     1333      135   1       0             0 login
[11686.043339] [ 1487]     0  1487     1333      136   1       0             0 login
[11686.043344] [ 1493]     0  1493     1333      134   1       0             0 login
[11686.043349] [ 1528]     0  1528      496       45   0       0             0 acpid
[11686.043354] [ 1529]     0  1529      607       46   1       0             0 cron
[11686.043359] [ 1549]     0  1549    10660      100   0       0             0 lightdm
[11686.043363] [ 1550]     0  1550      570       28   0       0             0 atd
[11686.043368] [ 1584]     0  1584      855       35   0       0             0 irqbalance
[11686.043373] [ 1703]     0  1703    17939     9653   0       0             0 Xorg
[11686.043378] [ 1874]     0  1874     7013      174   0       0             0 console-kit-dae
[11686.043382] [ 1958]     0  1958     1124       52   1       0             0 bluetoothd
[11686.043388] [ 2048]   999  2048     2435      641   1       0             0 bash
[11686.043392] [ 2049]   999  2049     2435      595   0       0             0 bash
[11686.043397] [ 2050]   999  2050     2435      587   1       0             0 bash
[11686.043402] [ 2051]   999  2051     2435      634   1       0             0 bash
[11686.043406] [ 2054]   999  2054     2435      569   0       0             0 bash
[11686.043411] [ 2155]     0  2155     1333      128   0       0             0 login
[11686.043416] [ 2222]     0  2222      684       67   1       0             0 dhclient
[11686.043420] [ 2240]   999  2240     2435      415   0       0             0 bash
[11686.043425] [ 2244]     0  2244     3631       58   0       0             0 accounts-daemon
[11686.043430] [ 2258]   999  2258    11683      277   0       0             0 gnome-session
[11686.043435] [ 2407]   999  2407      964       24   0       0             0 ssh-agent
[11686.043440] [ 2410]   999  2410      937       53   0       0             0 dbus-launch
[11686.043444] [ 2411]   999  2411     1319      300   1       0             0 dbus-daemon
[11686.043449] [ 2413]   999  2413     2287       88   0       0             0 gvfsd
[11686.043454] [ 2418]   999  2418     7867      123   1       0             0 gvfs-fuse-daemo
[11686.043459] [ 2427]   999  2427    32720      804   0       0             0 gnome-settings-
[11686.043463] [ 2437]   999  2437    10750      124   0       0             0 gnome-keyring-d
[11686.043468] [ 2442]   999  2442     2321      244   1       0             0 gconfd-2
[11686.043473] [ 2447]     0  2447     6490      156   0       0             0 upowerd
[11686.043478] [ 2467]   999  2467     7590       87   0       0             0 dconf-service
[11686.043482] [ 2529]   999  2529    11807      211   0       0             0 gsd-printer
[11686.043487] [ 2531]   999  2531    12162      587   0       0             0 metacity
[11686.043492] [ 2535]   999  2535    19175      960   0       0             0 unity-2d-panel
[11686.043496] [ 2536]   999  2536    19408     1012   0       0             0 unity-2d-launch
[11686.043502] [ 2539]   999  2539    16154     1120   1       0             0 nautilus
[11686.043506] [ 2540]   999  2540    17888      534   0       0             0 nm-applet
[11686.043511] [ 2541]   999  2541     7005      253   0       0             0 polkit-gnome-au
[11686.043516] [ 2544]   999  2544     8930      430   0       0             0 bamfdaemon
[11686.043521] [ 2545]   999  2545    11217      442   1       0             0 bluetooth-apple
[11686.043525] [ 2547]   999  2547      510       16   0       0             0 sh
[11686.043530] [ 2548]   999  2548    11205      301   1       0             0 gnome-fallback-
[11686.043535] [ 2565]   999  2565     6614      179   1       0             0 gvfs-gdu-volume
[11686.043539] [ 2567]     0  2567     5812      164   1       0             0 udisks-daemon
[11686.043544] [ 2571]     0  2571     1580       69   0       0             0 udisks-daemon
[11686.043549] [ 2579]   999  2579    16354     1035   0       0             0 unity-panel-ser
[11686.043554] [ 2602]     0  2602     1188       47   0       0             0 sudo
[11686.043559] [ 2603]     0  2603   374634   181503   0       0             0 flasherav
[11686.043564] [ 2607]   999  2607    12673      189   0       0             0 indicator-appli
[11686.043569] [ 2609]   999  2609    19313      311   1       0             0 indicator-datet
[11686.043573] [ 2611]   999  2611    15738      225   0       0             0 indicator-messa
[11686.043578] [ 2615]   999  2615    17433      237   1       0             0 indicator-sessi
[11686.043583] [ 2627]   999  2627     2393      132   0       0             0 gvfsd-trash
[11686.043588] [ 2640]   999  2640     1933       85   0       0             0 geoclue-master
[11686.043592] [ 2650]     0  2650     2498     1136   1       0             0 mount.ntfs
[11686.043598] [ 2657]   999  2657     6624      128   1       0             0 telepathy-indic
[11686.043602] [ 2659]   999  2659     2246      112   0       0             0 mission-control
[11686.043607] [ 2662]   999  2662     5431      346   1       0             0 gdu-notificatio
[11686.043612] [ 2664]     0  2664     3716     2392   0       0             0 mount.ntfs
[11686.043617] [ 2679]   999  2679    12453      197   1       0             0 zeitgeist-datah
[11686.043621] [ 2685]   999  2685     5196     1581   1       0             0 zeitgeist-daemo
[11686.043626] [ 2934]   999  2934    16305      710   0       0             0 gnome-terminal
[11686.043631] [ 2938]   999  2938      553        0   0       0             0 gnome-pty-helpe
[11686.043636] [ 2939]   999  2939     1814      406   0       0             0 bash
[11686.043641] Out of memory: Kill process 2603 (flasherav) score 761 or sacrifice child
[11686.043647] Killed process 2603 (flasherav) total-vm:1498536kB, anon-rss:721784kB, file-rss:4228kB
Down at the bottom, starting at the line with printk time 11686.043253, is the table which contains the required information.


-------------------------------------
 * Pressing out-of-memory situation with stress-ng utility 

You will see a OOM killer messages, something like the following:

[   54.125380] Out of memory: Kill process 8320 (stress-ng-brk) score 324 or sacrifice child
[   54.125382] Killed process 8320 (stress-ng-brk) total-vm:1309660kB, anon-rss:1287796kB, file-rss:76kB
[   54.522906] gmain invoked oom-killer: gfp_mask=0x24201ca, order=0, oom_score_adj=0
[   54.522908] gmain cpuset=accounts-daemon.service mems_allowed=0
[   54.522912] CPU: 6 PID: 1032 Comm: gmain Not tainted 4.4.0-0-generic #3-Ubuntu
[   54.522913] Hardware name: Intel Corporation Skylake Client platform/Skylake DT DDR4 RVP8, BIOS SKLSE2R1.R00.B089.B00.1506160228 06/16/2015
[   54.522914]  0000000000000000 000000002d879fe9 ffff88016d727a58 ffffffff813d8604
[   54.522915]  ffff88016d727c50 ffff88016d727ac8 ffffffff8120272e 0000000000000015
[   54.522916]  0000000000000000 ffff880080ab3600 ffff880086725880 ffff88016d727ab8
[   54.522917] Call Trace:
[   54.522921]  [<ffffffff813d8604>] dump_stack+0x44/0x60
[   54.522924]  [<ffffffff8120272e>] dump_header+0x5a/0x1c5
[   54.522926]  [<ffffffff81376bd8>] ? apparmor_capable+0xb8/0x120
[   54.522928]  [<ffffffff8118b472>] oom_kill_process+0x202/0x3b0
[   54.522929]  [<ffffffff8118b885>] out_of_memory+0x215/0x460
[   54.522931]  [<ffffffff81191740>] __alloc_pages_nodemask+0x9b0/0xb40
[   54.522933]  [<ffffffff811da7cc>] alloc_pages_current+0x8c/0x110
[   54.522934]  [<ffffffff81187d75>] __page_cache_alloc+0xb5/0xc0
[   54.522935]  [<ffffffff81189f4a>] filemap_fault+0x14a/0x3f0
[   54.522937]  [<ffffffff811b6140>] __do_fault+0x50/0xe0
[   54.522938]  [<ffffffff811b9b82>] handle_mm_fault+0xf92/0x1840
[   54.522939]  [<ffffffff812526a7>] ? eventfd_ctx_read+0x67/0x210
[   54.522941]  [<ffffffff81068517>] __do_page_fault+0x197/0x400
[   54.522942]  [<ffffffff810687a2>] do_page_fault+0x22/0x30
[   54.522944]  [<ffffffff8180e2f8>] page_fault+0x28/0x30
[   54.522945] Mem-Info:
[   54.522947] active_anon:788399 inactive_anon:33532 isolated_anon:0
                active_file:83 inactive_file:37 isolated_file:0
                unevictable:1 dirty:10 writeback:0 unstable:0
                slab_reclaimable:5166 slab_unreclaimable:13868
                mapped:5646 shmem:9752 pagetables:4476 bounce:0
                free:7576 free_pcp:0 free_cma:0
[   54.522948] Node 0 DMA free:15476kB min:28kB low:32kB high:40kB active_anon:144kB inactive_anon:216kB active_file:0kB inactive_file:0kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:15984kB managed:15888kB mlocked:0kB dirty:0kB writeback:0kB mapped:80kB shmem:80kB slab_reclaimable:0kB slab_unreclaimable:48kB kernel_stack:0kB pagetables:4kB unstable:0kB bounce:0kB free_pcp:0kB local_pcp:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:0 all_unreclaimable? yes
[   54.522951] lowmem_reserve[]: 0 2072 3862 3862
[   54.522952] Node 0 DMA32 free:11220kB min:4204kB low:5252kB high:6304kB active_anon:1711968kB inactive_anon:80964kB active_file:236kB inactive_file:100kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:2206296kB managed:2125964kB mlocked:0kB dirty:36kB writeback:0kB mapped:17948kB shmem:26240kB slab_reclaimable:8988kB slab_unreclaimable:26036kB kernel_stack:2656kB pagetables:9348kB unstable:0kB bounce:0kB free_pcp:0kB local_pcp:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:3776 all_unreclaimable? yes
[   54.522955] lowmem_reserve[]: 0 0 1790 1790
[   54.522956] Node 0 Normal free:3608kB min:3628kB low:4532kB high:5440kB active_anon:1441484kB inactive_anon:52948kB active_file:96kB inactive_file:48kB unevictable:4kB isolated(anon):0kB isolated(file):0kB present:1900544kB managed:1833172kB mlocked:4kB dirty:4kB writeback:0kB mapped:4556kB shmem:12688kB slab_reclaimable:11676kB slab_unreclaimable:29388kB kernel_stack:2448kB pagetables:8552kB unstable:0kB bounce:0kB free_pcp:0kB local_pcp:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:924 all_unreclaimable? yes
[   54.522958] lowmem_reserve[]: 0 0 0 0
[   54.522959] Node 0 DMA: 7*4kB (UME) 3*8kB (UM) 4*16kB (UME) 4*32kB (UME) 2*64kB (U) 4*128kB (UME) 1*256kB (E) 2*512kB (ME) 3*1024kB (UME) 1*2048kB (E) 2*4096kB (M) = 15476kB
[   54.522965] Node 0 DMA32: 118*4kB (UME) 36*8kB (UME) 62*16kB (UME) 94*32kB (UME) 34*64kB (UME) 24*128kB (UME) 5*256kB (UE) 1*512kB (U) 0*1024kB 0*2048kB 0*4096kB = 11800kB
[   54.522969] Node 0 Normal: 151*4kB (UME) 39*8kB (UME) 77*16kB (UME) 38*32kB (UME) 9*64kB (ME) 0*128kB 0*256kB 0*512kB 0*1024kB 0*2048kB 0*4096kB = 3940kB
[   54.522974] Node 0 hugepages_total=0 hugepages_free=0 hugepages_surp=0 hugepages_size=1048576kB
[   54.522974] Node 0 hugepages_total=256 hugepages_free=256 hugepages_surp=0 hugepages_size=2048kB
[   54.522975] 9932 total pagecache pages
[   54.522976] 0 pages in swap cache
[   54.522976] Swap cache stats: add 1831590, delete 1831590, find 5929/10969
[   54.522977] Free swap  = 0kB
[   54.522977] Total swap = 0kB
[   54.522978] 1030706 pages RAM
[   54.522978] 0 pages HighMem/MovableOnly
[   54.522979] 36950 pages reserved
[   54.522979] 0 pages cma reserved
[   54.522979] 0 pages hwpoisoned
[   54.522980] [ pid ]   uid  tgid total_vm      rss nr_ptes nr_pmds swapents oom_score_adj name
[   54.522986] [  285]     0   285    10173     1022      23       3        0             0 systemd-journal
[   54.522988] [  312]     0   312    11192      266      22       3        0         -1000 systemd-udevd
[   54.522989] [  623]   100   623    25590      569      20       4        6             0 systemd-timesyn
[   54.522990] [  823]     0   823     5859     1723      14       3        0             0 dhclient
[   54.522991] [  917]     0   917     7152       96      18       3        2             0 systemd-logind
[   54.522992] [  936]     0   936     6310      223      16       3        0             0 smartd
[   54.522993] [  943]     0   943   112847      523      72       3        9             0 NetworkManager
[   54.522993] [  952]     0   952    84334      421      68       4        0             0 ModemManager
[   54.522994] [  957]     0   957     4797       40      15       4        0             0 atd
[   54.522995] [  961]   115   961    93456      912      80       4        0             0 whoopsie
[   54.522996] [  963]     0   963     4865       65      13       3        0             0 irqbalance
[   54.522997] [  964]   104   964    65667      224      30       4        9             0 rsyslogd
[   54.522998] [  966]     0   966    23282       34      13       3        0             0 lxcfs
[   54.522999] [  971]   105   971    10926      318      26       3        8          -900 dbus-daemon
[   54.523000] [ 1008]     0  1008     9570       82      25       3        0             0 cgmanager
[   54.523001] [ 1016]     0  1016    70808      240      41       3        0             0 accounts-daemon
[   54.523002] [ 1019]     0  1019     1119       46       8       3        0             0 ondemand
[   54.523003] [ 1022]     0  1022     7233       68      20       3        0             0 cron
[   54.523004] [ 1028]   109  1028    11218       97      26       3        3             0 avahi-daemon
[   54.523005] [ 1030]     0  1030     1807       20      10       3        0             0 sleep
[   54.523006] [ 1037]   109  1037    11185       82      25       3        0             0 avahi-daemon
[   54.523007] [ 1047]     0  1047   141966     2188     156       4        3             0 libvirtd
[   54.523008] [ 1053]     0  1053    13902      163      33       3        0         -1000 sshd
[   54.523009] [ 1057]     0  1057    69683      586      40       3       12             0 polkitd
[   54.523010] [ 1072]     0  1072    10963      134      24       3        0             0 wpa_supplicant
[   54.523011] [ 1081]     0  1081    87582      696      39       3       23             0 lightdm
[   54.523012] [ 1088]     0  1088    99946     6138      97       3       15             0 Xorg
[   54.523012] [ 1111]     0  1111     1099       45       8       3        0             0 acpid
[   54.523013] [ 1125]     0  1125    56533      191      47       4       14             0 lightdm
[   54.523014] [ 1129]   114  1129    11957      850      27       3        0             0 systemd
[   54.523015] [ 1130]   114  1130    15825      501      33       3        0             0 (sd-pam)
[   54.523029] [ 1136]   114  1136    30728      108      26       4        0             0 gnome-keyring-d
[   54.523030] [ 1138]   114  1138     1119       20       8       3        0             0 lightdm-greeter
[   54.523031] [ 1143]   114  1143    10743      145      25       3       13             0 dbus-daemon
[   54.523032] [ 1144]   114  1144   227063     2039     170       4       17             0 unity-greeter
[   54.523032] [ 1146]   114  1146    84488      626      34       3        0             0 at-spi-bus-laun
[   54.523033] [ 1151]   114  1151    10680       97      27       4        0             0 dbus-daemon
[   54.523034] [ 1153]   114  1153    51706      157      37       3        3             0 at-spi2-registr
[   54.523035] [ 1159]   114  1159    68584      154      37       3        0             0 gvfsd
[   54.523036] [ 1164]   114  1164    85325      145      32       3        0             0 gvfsd-fuse
[   54.523037] [ 1174]   114  1174    44626      121      23       3        3             0 dconf-service
[   54.523038] [ 1197]     0  1197    20665      147      44       3        0             0 lightdm
[   54.523038] [ 1201]   114  1201    11465      160      27       3        0             0 upstart
[   54.523039] [ 1204]   114  1204   144936     1323     136       4        4             0 nm-applet
[   54.523040] [ 1206]   114  1206    88647      256      41       3       26             0 indicator-messa
[   54.523041] [ 1207]   114  1207    83323      127      31       3        0             0 indicator-bluet
[   54.523042] [ 1208]   114  1208   122044       98      37       4       12             0 indicator-power
[   54.523043] [ 1209]   114  1209   132868      439      75       3        0             0 indicator-datet
[   54.523044] [ 1210]   114  1210   140272     1504     127       4        1             0 indicator-keybo
[   54.523045] [ 1211]   114  1211   134142      426      68       4        8             0 indicator-sound
[   54.523045] [ 1212]   114  1212   189042      260      47       4        0             0 indicator-sessi
[   54.523046] [ 1218]   114  1218   117391      350      89       4        0             0 indicator-appli
[   54.523047] [ 1232]     0  1232     7973       81      20       3       11             0 bluetoothd
[   54.523048] [ 1238]   114  1238   152474     1084     129       3       15             0 unity-settings-
[   54.523049] [ 1261]   114  1261   104039      719      78       4        0             0 pulseaudio
[   54.523050] [ 1272]   120  1272    45874       77      24       3        1             0 rtkit-daemon
[   54.523051] [ 1293]     0  1293    68995      324      53       3       12             0 upowerd
[   54.523052] [ 1296]   114  1296    15493      366      33       3        0             0 gconfd-2
[   54.523053] [ 1342]   110  1342    75254     1170      49       3        0             0 colord
[   54.523054] [ 1429]   113  1429    12484       98      27       3        0             0 dnsmasq
[   54.523054] [ 1430]     0  1430    12477       94      27       3        0             0 dnsmasq
[   54.523055] [ 1514]     0  1514    22408      226      49       3        0             0 sshd
[   54.523056] [ 1570]  1000  1570    11958      853      26       3        0             0 systemd
[   54.523057] [ 1571]  1000  1571    15825      501      33       3        0             0 (sd-pam)
[   54.523058] [ 1631]  1000  1631    22408      244      46       3        0             0 sshd
[   54.523058] [ 1632]  1000  1632     5779      619      16       3        0             0 bash
[   54.523059] [ 1692]   118  1692    11320       77      25       3       14             0 kerneloops
[   54.523060] [ 1745]     0  1745     3964       41      13       3        0             0 agetty
[   54.523061] [ 1768]   125  1768    13192       98      27       3        0             0 dnsmasq
[   54.523062] [ 2276]   126  2276    32160      388      58       3        0             0 exim4
[   54.523062] [ 8310]  1000  8310     5508      661      14       3        0             0 stress-ng
[   54.523063] [ 8311]  1000  8311     5508       49      13       3        0             0 stress-ng-brk
[   54.523064] [ 8312]  1000  8312     5508       46      13       3        0             0 stress-ng-brk
[   54.523065] [ 8313]  1000  8313     5508       46      13       3        0             0 stress-ng-brk
[   54.523065] [ 8314]  1000  8314     5508       46      13       3        0             0 stress-ng-brk
[   54.523066] [ 8321]  1000  8321   365871   360407     717       4        0             0 stress-ng-brk
[   54.523067] [ 8322]  1000  8322   239424   233959     470       3        0             0 stress-ng-brk
[   54.523068] [ 8323]  1000  8323   143599   138152     283       3        0             0 stress-ng-brk
[   54.523069] [ 8324]  1000  8324    54613    49145     109       3        0             0 stress-ng-brk
[   54.523070] Out of memory: Kill process 8321 (stress-ng-brk) score 363 or sacrifice child
[   54.523072] Killed process 8321 (stress-ng-brk) total-vm:1463484kB, anon-rss:1441628kB


------------------------------------------------------

as is:
--------------------------------------------
[248285.939528] memhog invoked oom-killer: gfp_mask=0x280da, order=0, oom_score_adj=0
[248285.939531] memhog cpuset=/ mems_allowed=0
[248285.939535] CPU: 1 PID: 2130 Comm: memhog Not tainted 4.3.0-rc6+ #132
[248285.939536] Hardware name: Bochs Bochs, BIOS Bochs 01/01/2011
[248285.939538]  ffff88007c037d58 ffffffff812bda53 ffff8800313990c0 ffffffff811b2f3a
[248285.939539]  0000000000001288 ffffffff811082a9 0000000000000001 ffff88007fffbb28
[248285.939541]  0000000000000003 0000000000000206 ffff88007c037d58 0000000000000000
[248285.939542] Call Trace:
[248285.939548]  [<ffffffff812bda53>] ? dump_stack+0x40/0x5d
[248285.939550]  [<ffffffff811b2f3a>] ? dump_header+0x76/0x1e1
[248285.939553]  [<ffffffff811082a9>] ? delayacct_end+0x39/0x60
[248285.939556]  [<ffffffff8114cfae>] ? oom_kill_process+0x1be/0x380
[248285.939559]  [<ffffffff8124414e>] ? security_capable_noaudit+0x3e/0x60
[248285.939563]  [<ffffffff8114d60b>] ? out_of_memory+0x44b/0x460
[248285.939565]  [<ffffffff81152c63>] ? __alloc_pages_nodemask+0x893/0x9e0
[248285.939567]  [<ffffffff81195a77>] ? alloc_pages_vma+0xc7/0x230
[248285.939570]  [<ffffffff811ad1bc>] ? mem_cgroup_try_charge+0x7c/0x1a0
[248285.939572]  [<ffffffff81177d4a>] ? handle_mm_fault+0x130a/0x1680
[248285.939574]  [<ffffffff8117d516>] ? do_mmap+0x336/0x420
[248285.939575]  [<ffffffff8116585c>] ? vm_mmap_pgoff+0x9c/0xc0
[248285.939578]  [<ffffffff8105bf56>] ? __do_page_fault+0x186/0x410
[248285.939581]  [<ffffffff81529b58>] ? async_page_fault+0x28/0x30
[248285.939582] Mem-Info:
[248285.939585] active_anon:501670 inactive_anon:43 isolated_anon:0
                 active_file:16 inactive_file:21 isolated_file:0
                 unevictable:0 dirty:9 writeback:0 unstable:0
                 slab_reclaimable:1780 slab_unreclaimable:2045
                 mapped:6 shmem:59 pagetables:1474 bounce:0
                 free:3388 free_pcp:0 free_cma:0
[248285.939587] Node 0 DMA free:7988kB min:40kB low:48kB high:60kB active_anon:7540kB inactive_anon:4kB active_file:8kB inactive_file:8kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:15992kB managed:15908kB mlocked:0kB dirty:0kB writeback:0kB mapped:12kB shmem:12kB slab_reclaimable:28kB slab_unreclaimable:56kB kernel_stack:64kB pagetables:56kB unstable:0kB bounce:0kB free_pcp:0kB local_pcp:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:100 all_unreclaimable? yes
[248285.939590] lowmem_reserve[]: 0 1988 1988 1988
[248285.939592] Node 0 DMA32 free:5564kB min:5588kB low:6984kB high:8380kB active_anon:1999140kB inactive_anon:168kB active_file:56kB inactive_file:76kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:2080760kB managed:2038396kB mlocked:0kB dirty:36kB writeback:0kB mapped:12kB shmem:224kB slab_reclaimable:7092kB slab_unreclaimable:8124kB kernel_stack:2448kB pagetables:5840kB unstable:0kB bounce:0kB free_pcp:0kB local_pcp:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:1260 all_unreclaimable? yes
[248285.939595] lowmem_reserve[]: 0 0 0 0
[248285.939597] Node 0 DMA: 6*4kB (UEM) 2*8kB (UE) 5*16kB (UE) 0*32kB 5*64kB (UE) 5*128kB (UEM) 3*256kB (UE) 2*512kB (EM) 3*1024kB (UE) 1*2048kB (U) 0*4096kB = 7992kB
[248285.939604] Node 0 DMA32: 197*4kB (UEM) 46*8kB (UE) 11*16kB (UE) 4*32kB (UEM) 0*64kB 3*128kB (UEM) 1*256kB (M) 3*512kB (U) 2*1024kB (UM) 0*2048kB 0*4096kB = 5684kB
[248285.939610] Node 0 hugepages_total=0 hugepages_free=0 hugepages_surp=0 hugepages_size=2048kB
[248285.939611] 80 total pagecache pages
[248285.939612] 0 pages in swap cache
[248285.939613] Swap cache stats: add 0, delete 0, find 0/0
[248285.939613] Free swap  = 0kB
[248285.939614] Total swap = 0kB
[248285.939614] 524188 pages RAM
[248285.939615] 0 pages HighMem/MovableOnly
[248285.939616] 10612 pages reserved
[248285.939616] 0 pages hwpoisoned
[248285.939617] Out of memory: Kill process 2130 (memhog) score 943 or sacrifice child
[248285.939726] Killed process 2130 (memhog) total-vm:1998720kB, anon-rss:1994396kB, file-rss:4kB
---------------------------------------------

without stack trace:
---------------------------------------------
[248310.662881] memhog invoked oom-killer: gfp_mask=0x201da, order=0, oom_score_adj=0
[248310.662885] memhog cpuset=/ mems_allowed=0
[248310.662888] Mem-Info:
[248310.662891] active_anon:501678 inactive_anon:43 isolated_anon:0
                 active_file:23 inactive_file:13 isolated_file:0
                 unevictable:0 dirty:16 writeback:0 unstable:0
                 slab_reclaimable:1780 slab_unreclaimable:2046
                 mapped:7 shmem:59 pagetables:1446 bounce:0
                 free:3375 free_pcp:30 free_cma:0
[248310.662908] Node 0 DMA free:7988kB min:40kB low:48kB high:60kB active_anon:7536kB inactive_anon:4kB active_file:0kB inactive_file:8kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:15992kB managed:15908kB mlocked:0kB dirty:4kB writeback:0kB mapped:8kB shmem:12kB slab_reclaimable:28kB slab_unreclaimable:56kB kernel_stack:64kB pagetables:40kB unstable:0kB bounce:0kB free_pcp:0kB local_pcp:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:128 all_unreclaimable? yes
[248310.662912] lowmem_reserve[]: 0 1988 1988 1988
[248310.662914] Node 0 DMA32 free:5512kB min:5588kB low:6984kB high:8380kB active_anon:1999176kB inactive_anon:168kB active_file:96kB inactive_file:44kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:2080760kB managed:2038396kB mlocked:0kB dirty:60kB writeback:0kB mapped:20kB shmem:224kB slab_reclaimable:7092kB slab_unreclaimable:8128kB kernel_stack:2432kB pagetables:5744kB unstable:0kB bounce:0kB free_pcp:120kB local_pcp:120kB free_cma:0kB writeback_tmp:0kB pages_scanned:884 all_unreclaimable? yes
[248310.662925] lowmem_reserve[]: 0 0 0 0
[248310.662952] Node 0 DMA: 7*4kB (UEM) 2*8kB (UE) 5*16kB (UE) 0*32kB 5*64kB (UE) 5*128kB (UEM) 3*256kB (UE) 2*512kB (EM) 3*1024kB (UE) 1*2048kB (U) 0*4096kB = 7996kB
[248310.662966] Node 0 DMA32: 140*4kB (UE) 39*8kB (UEM) 11*16kB (EM) 2*32kB (E) 0*64kB 1*128kB (E) 3*256kB (UM) 3*512kB (U) 2*1024kB (UM) 0*2048kB 0*4096kB = 5592kB
[248310.662981] Node 0 hugepages_total=0 hugepages_free=0 hugepages_surp=0 hugepages_size=2048kB
[248310.662982] 110 total pagecache pages
[248310.662984] 0 pages in swap cache
[248310.662986] Swap cache stats: add 0, delete 0, find 0/0
[248310.662988] Free swap  = 0kB
[248310.662989] Total swap = 0kB
[248310.662990] 524188 pages RAM
[248310.662991] 0 pages HighMem/MovableOnly
[248310.662993] 10612 pages reserved
[248310.662994] 0 pages hwpoisoned
[248310.662997] Out of memory: Kill process 2134 (memhog) score 943 or sacrifice child
[248310.663637] Killed process 2134 (memhog) total-vm:1998720kB, anon-rss:1994716kB, file-rss:0kB
---------------------------------------------


-------------
...
[  142.158316] panic cpuset=/ mems_allowed=0-1
[  142.158983] CPU: 15 PID: 8682 Comm: panic Not tainted 4.17.0-rc6+ #13
[  142.159659] Hardware name: Inspur SA5212M4/YZMB-00370-107, BIOS 4.1.10 11/14/2016
[  142.160342] Call Trace:
[  142.161037]  dump_stack+0x78/0xb3
[  142.161734]  dump_header+0x7d/0x334
[  142.162433]  oom_kill_process+0x228/0x490
[  142.163126]  ? oom_badness+0x2a/0x130
[  142.163821]  out_of_memory+0xf0/0x280
[  142.164532]  __alloc_pages_slowpath+0x711/0xa07
[  142.165241]  __alloc_pages_nodemask+0x23f/0x260
[  142.165947]  alloc_pages_vma+0x73/0x180
[  142.166665]  do_anonymous_page+0xed/0x4e0
[  142.167388]  __handle_mm_fault+0xbd2/0xe00
[  142.168114]  handle_mm_fault+0x116/0x250
[  142.168841]  __do_page_fault+0x233/0x4d0
[  142.169567]  do_page_fault+0x32/0x130
[  142.170303]  ? page_fault+0x8/0x30
[  142.171036]  page_fault+0x1e/0x30
[  142.171764] RIP: 0033:0x7f403000a860
[  142.172517] RSP: 002b:00007ffc9f745c28 EFLAGS: 00010206
[  142.173268] RAX: 00007f3f6fd7d000 RBX: 0000000000000000 RCX: 00007f3f7f5cd000
[  142.174040] RDX: 00007f3fafd7d000 RSI: 0000000000000000 RDI: 00007f3f6fd7d000
[  142.174806] RBP: 00007ffc9f745c50 R08: ffffffffffffffff R09: 0000000000000000
[  142.175623] R10: 0000000000000022 R11: 0000000000000246 R12: 0000000000400490
[  142.176542] R13: 00007ffc9f745d30 R14: 0000000000000000 R15: 0000000000000000
[  142.177709] oom-kill: constrain=CONSTRAINT_NONE nodemask=(null) origin_memcg= kill_memcg=/test/test1/test2 task=panic pid= 8622 uid=    0
...




-------------
[   81.234289] DefSch0200 invoked oom-killer: gfp_mask=0xd0, order=0, oom_score_adj=0
[   81.234295] DefSch0200 cpuset=/ mems_allowed=0
[   81.234299] CPU: 3 PID: 8284 Comm: DefSch0200 Tainted: G           O E ----V-------   3.10.0-229.42.1.105.x86_64 #1
[   81.234301] Hardware name: OpenStack Foundation OpenStack Nova, BIOS rel-1.8.1-0-g4adadbd-20161111_105425-HGH1000008200 04/01/2014
[   81.234303]  ffff880ae2900000 000000002b3489d7 ffff880b6cec7c58 ffffffff81608d3d
[   81.234307]  ffff880b6cec7ce8 ffffffff81603d1c 0000000000000000 ffff880b6cd09000
[   81.234311]  ffff880b6cec7cd8 000000002b3489d7 ffff880b6cec7ce0 ffffffff811bdd77
[   81.234314] Call Trace:
[   81.234323]  [<ffffffff81608d3d>] dump_stack+0x19/0x1b
[   81.234327]  [<ffffffff81603d1c>] dump_header+0x8e/0x214
[   81.234333]  [<ffffffff811bdd77>] ? mem_cgroup_iter+0x177/0x2b0
[   81.234339]  [<ffffffff8115d83e>] check_panic_on_oom+0x2e/0x60
[   81.234342]  [<ffffffff811c17bf>] mem_cgroup_oom_synchronize+0x34f/0x580
[   81.234346]  [<ffffffff811c0db0>] ? mem_cgroup_charge_common+0xc0/0xc0
[   81.234350]  [<ffffffff8115df44>] pagefault_out_of_memory+0x14/0x90
[   81.234353]  [<ffffffff81602104>] mm_fault_error+0x8e/0x180
[   81.234358]  [<ffffffff8161492b>] __do_page_fault+0x44b/0x560
[   81.234363]  [<ffffffff810b34bc>] ? update_curr+0xcc/0x150
[   81.234368]  [<ffffffff8101260b>] ? __switch_to+0x17b/0x4d0
[   81.234372]  [<ffffffff81614af3>] trace_do_page_fault+0x43/0x100
[   81.234375]  [<ffffffff816140e9>] do_async_page_fault+0x29/0xe0
[   81.234379]  [<ffffffff81610b78>] async_page_fault+0x28/0x30
[   81.234381] Mem-Info:
[   81.234382] Node 0 DMA per-cpu:
[   81.234385] CPU    0: hi:    0, btch:   1 usd:   0
[   81.234387] CPU    1: hi:    0, btch:   1 usd:   0
[   81.234389] CPU    2: hi:    0, btch:   1 usd:   0
[   81.234390] CPU    3: hi:    0, btch:   1 usd:   0
[   81.234392] Node 0 DMA32 per-cpu:
[   81.234394] CPU    0: hi:  186, btch:  31 usd: 181
[   81.234396] CPU    1: hi:  186, btch:  31 usd:  43
[   81.234398] CPU    2: hi:  186, btch:  31 usd: 167
[   81.234400] CPU    3: hi:  186, btch:  31 usd:  46
[   81.234401] Node 0 Normal per-cpu:
[   81.234404] CPU    0: hi:  186, btch:  31 usd:  79
[   81.234405] CPU    1: hi:  186, btch:  31 usd:  98
[   81.234407] CPU    2: hi:  186, btch:  31 usd: 171
[   81.234409] CPU    3: hi:  186, btch:  31 usd: 129
[   81.234414] active_anon:4453349 inactive_anon:175045 isolated_anon:0
 active_file:117415 inactive_file:180454 isolated_file:128
 unevictable:0 dirty:24 writeback:0 unstable:0
 free:6464114 slab_reclaimable:20430 slab_unreclaimable:9134
 mapped:128290 shmem:458882 pagetables:11540 bounce:0
 free_cma:0
[   81.234419] Node 0 DMA free:15900kB min:20kB low:24kB high:28kB active_anon:0kB inactive_anon:0kB active_file:0kB inactive_file:0kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:15992kB managed:15908kB mlocked:0kB dirty:0kB writeback:0kB mapped:0kB shmem:0kB slab_reclaimable:0kB slab_unreclaimable:8kB kernel_stack:0kB pagetables:0kB unstable:0kB bounce:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:0 all_unreclaimable? no
[   81.234425] lowmem_reserve[]: 0 2720 47985 47985
[   81.234428] Node 0 DMA32 free:432780kB min:3832kB low:4788kB high:5748kB active_anon:1935160kB inactive_anon:41196kB active_file:29556kB inactive_file:43800kB unevictable:0kB isolated(anon):0kB isolated(file):256kB present:3129212kB managed:2787816kB mlocked:0kB dirty:40kB writeback:0kB mapped:31292kB shmem:115068kB slab_reclaimable:5100kB slab_unreclaimable:2452kB kernel_stack:48kB pagetables:4368kB unstable:0kB bounce:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:0 all_unreclaimable? no
[   81.234434] lowmem_reserve[]: 0 0 45264 45264
[   81.234437] Node 0 Normal free:25407776kB min:63728kB low:79660kB high:95592kB active_anon:15878236kB inactive_anon:658984kB active_file:440104kB inactive_file:678016kB unevictable:0kB isolated(anon):0kB isolated(file):256kB present:47138816kB managed:46350696kB mlocked:0kB dirty:56kB writeback:0kB mapped:481868kB shmem:1720460kB slab_reclaimable:76620kB slab_unreclaimable:34076kB kernel_stack:9568kB pagetables:41792kB unstable:0kB bounce:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:0 all_unreclaimable? no
[   81.234443] lowmem_reserve[]: 0 0 0 0
[   81.234447] Node 0 DMA: 1*4kB (U) 1*8kB (U) 1*16kB (U) 0*32kB 2*64kB (U) 1*128kB (U) 1*256kB (U) 0*512kB 1*1024kB (U) 1*2048kB (R) 3*4096kB (M) = 15900kB
[   81.234461] Node 0 DMA32: 12*4kB (UEM) 5*8kB (EM) 1*16kB (M) 9*32kB (UEM) 3*64kB (UM) 1*128kB (U) 2*256kB (UM) 3*512kB (UEM) 0*1024kB 2*2048kB (UE) 104*4096kB (MR) = 432840kB
[   81.234476] Node 0 Normal: 431*4kB (UEM) 220*8kB (UEM) 233*16kB (UEM) 179*32kB (UEM) 60*64kB (UM) 14*128kB (UEM) 1*256kB (E) 4*512kB (UM) 2*1024kB (UE) 3*2048kB (UEM) 6196*4096kB (MR) = 25407884kB
[   81.234492] Node 0 hugepages_total=1024 hugepages_free=0 hugepages_surp=0 hugepages_size=2048kB
[   81.234493] 757867 total pagecache pages
[   81.234495] 0 pages in swap cache
[   81.234497] Swap cache stats: add 0, delete 0, find 0/0
[   81.234499] Free swap  = 0kB
[   81.234500] Total swap = 0kB
[   81.234502] 12571005 pages RAM
[   81.234503] 0 pages HighMem/MovableOnly
[   81.234504] 282400 pages reserved
[   81.234506] [ pid ]   uid  tgid total_vm      rss nr_ptes swapents oom_score_adj name
[   81.234516] [  385]     0   385    13023      894      25        0             0 systemd-journal
[   81.234520] [  388]     0   388    13867      293      21        0             0 lvmetad
[   81.234523] [  391]     0   391    10467      443      22        0         -1000 systemd-udevd
[   81.234526] [  464]     0   464    12797      403      23        0         -1000 auditd
[   81.234536] [  608]     0   608     4822      306      13        0             0 irqbalance
[   81.234539] [  632]     0   632    36663      983      33        0             0 rsyslogd
[   81.234542] [  634]     0   634     6619      531      18        0             0 smartd
[   81.234545] [  642]     0   642    62585     4067      81        0             0 tuned
[   81.234548] [  652]     0   652     2910      387      10        0             0 getosstat
[   81.234552] [  653]     0   653     8148      383      21        0             0 systemd-logind
[   81.234555] [  655]    81   655     6615      364      18        0          -900 dbus-daemon
[   81.234558] [  666]    32   666    11024      315      25        0             0 rpcbind
[   81.234561] [  684]     0   684     1630       84       8        0             0 mcelog
[   81.234565] [  698]     0   698     5696      387      17        0             0 crond
[   81.234568] [  717]     0   717    24939      291      38        0             0 gssproxy
[   81.234571] [  719]     0   719     2975      458      10        0             0 bash
[   81.234574] [  737]     0   737    27316      238      21        0             0 sysmonitor
[   81.234577] [  766]     0   766    10024      139      23        0             0 rpc.gssd
[   81.234581] [  809]     0   809     1079       90       8        0             0 sleep
[   81.234585] [ 1009]     0  1009     2944      424      11        0             0 bash
[   81.234588] [ 1017]     0  1017     6246      164      11        0             0 ip_conflict_che
[   81.234591] [ 1024]    29  1024    11131      429      25        0             0 rpc.statd
[   81.234594] [ 1033]     0  1033     3182      139      11        0             0 ip_conflict_che
[   81.234597] [ 1077]     0  1077     2942      263       9        0             0 sh
[   81.234600] [ 1118]     0  1118      497       65       4        0             0 vm-agent
[   81.234604] [ 1121]     0  1121    33300      290      14        0             0 vm-agent
[   81.234607] [ 1294]     0  1294     2942      379      11        0             0 sh
[   81.234610] [ 4104]     0  4104    16630      821      34        0         -1000 sshd
[   81.234613] [ 4108]     0  4108     1614      195       9        0             0 agetty
[   81.234616] [ 4114]     0  4114    27509      206       9        0             0 agetty
[   81.234619] [ 6925]     0  6925    22479      956      33        0             0 ministarter
[   81.234622] [ 6971]     0  6971    18944      531      22        0             0 dsle_boot
[   81.234626] [10789]     0 10789    16857      941      31        0             0 monitor
[   81.234630] [10805]     0 10805    98894    10124     106        0             0 monitor
[   81.234633] [10818]     0 10818     2911      393      11        0             0 fenixlog.sh
[   81.234636] [10823]     0 10823     2976      452      10        0             0 log_monitor.sh
[   81.234639] [19370]     0 19370    13195      645      31        0             0 vsftpd
[   81.234643] [21904]     0 21904   854601   124104     368        0             0 monitor
[   81.234646] [23075]     0 23075    20430      885      34        0             0 ministarter
[   81.234650] [24088]     0 24088    20430      892      35        0             0 ministarter
[   81.234653] [24098]     0 24098    18943      532      23        0             0 dsle_boot
[   81.234656] [24749]     0 24749     3010      499      12        0             0 start_nls_agent
[   81.234659] [24871]     0 24871    20430      892      34        0             0 ministarter
[   81.234662] [24901]     0 24901    18943      532      24        0             0 dsle_boot
[   81.234666] [25540]     0 25540     3010      499      12        0             0 start_nls_agent
[   81.234669] [26600]     0 26600    20430      893      33        0             0 ministarter
[   81.234672] [26617]     0 26617    18943      532      23        0             0 dsle_boot
[   81.234675] [26670]     0 26670    16857      943      30        0             0 monitor
[   81.234678] [26686]     0 26686    38863     4122      45        0             0 monitor
[   81.234681] [26687]     0 26687    14281      926      31        0             0 monitor
[   81.234684] [26698]     0 26698     2911      392      11        0             0 fenixlog.sh
[   81.234687] [26705]     0 26705     2943      427      10        0             0 log_monitor.sh
[   81.234691] [26989]     0 26989     3010      499      10        0             0 start_nls_agent
[   81.234694] [28511]     0 28511    16857      946      32        0             0 monitor
[   81.234697] [28534]     0 28534    84711     9133     120        0             0 monitor
[   81.234700] [28620]     0 28620     2911      393      12        0             0 fenixlog.sh
[   81.234703] [28626]     0 28626     2943      426      11        0             0 log_monitor.sh
[   81.234706] [28706]     0 28706    16857      941      30        0             0 monitor
[   81.234709] [28725]     0 28725    38863     4516      44        0             0 monitor
[   81.234712] [28726]     0 28726    14281      928      31        0             0 monitor
[   81.234715] [28834]     0 28834     2911      393      11        0             0 fenixlog.sh
[   81.234718] [28843]     0 28843     2943      426      11        0             0 log_monitor.sh
[   81.234721] [29195]     0 29195    20430      891      32        0             0 ministarter
[   81.234724] [29224]     0 29224    18943      532      23        0             0 dsle_boot
[   81.234727] [29719]     0 29719     3010      498      11        0             0 start_nls_agent
[   81.234730] [31928]     0 31928    16857      943      30        0             0 monitor
[   81.234733] [31956]     0 31956    22622     4093      43        0             0 monitor
[   81.234736] [31958]     0 31958    14281      927      31        0             0 monitor
[   81.234739] [32043]     0 32043     2911      392      11        0             0 fenixlog.sh
[   81.234743] [32055]     0 32055     2943      427      11        0             0 log_monitor.sh
[   81.234746] [ 1737]     0  1737     3010      492      11        0             0 start_nls_agent
[   81.234748] [ 4390]     0  4390    13195      644      29        0             0 vsftpd
[   81.234752] [ 4727]  2008  4727    60264     7302      84        0             0 SMU
[   81.234755] [ 5161]  2008  5161    72268     6275      78        0             0 monitor
[   81.234758] [ 5630]  2008  5630    61130    13721      87        0             0 monitor
[   81.234761] [ 6052]  2008  6052  1581697   466583    1079        0             0 SMU
[   81.234764] [ 6205]     0  6205    16857      941      32        0             0 monitor
[   81.234767] [ 6269]     0  6269    38944     4220      42        0             0 monitor
[   81.234771] [ 6270]     0  6270    14281      927      30        0             0 monitor
[   81.234774] [ 6331]  2008  6331  3657668  2629890    5305        0             0 SMU
[   81.234777] [ 6336]     0  6336     2911      392      10        0             0 fenixlog.sh
[   81.234780] [ 6347]     0  6347     2943      427      11        0             0 log_monitor.sh
[   81.234783] [ 6647]     0  6647   233965   110159     350        0             0 SMU
[   81.234786] [ 6935]  2008  6935  1833867   818611    1762        0             0 SMU
[   81.234789] [ 7232]  2008  7232  1077000   100956     358        0             0 SMU
[   81.234792] [14829]     0 14829     1079       90       7        0             0 sleep
[   81.234795] [15071]     0 15071     1079       90       6        0             0 sleep
[   81.234798] [15212]     0 15212     1079       90       8        0             0 sleep
[   81.234801] [15591]     0 15591     1079       90       8        0             0 sleep
[   81.234804] [17403]     0 17403     1079       91       8        0             0 sleep
[   81.234807] [18359]     0 18359     1079       90       7        0             0 sleep
[   81.234810] [18400]     0 18400     2909      373      11        0             0 ip_conflict_che
[   81.234813] [18702]     0 18702     1079       91       8        0             0 sleep
[   81.234816] [18741]     0 18741     2676      174       9        0             0 arping
[   81.234819] [18748]     0 18748     1079       91       8        0             0 sleep
[   81.234822] [18883]     0 18883     1079       91       8        0             0 sleep
[   81.234825] [18954]     0 18954     1079       91       8        0             0 sleep
[   81.234828] [19001]     0 19001     1079       90       7        0             0 sleep
[   81.234831] [19103]     0 19103     1079       90       8        0             0 sleep
[   81.234833] [19142]     0 19142     1079       91       9        0             0 sleep
[   81.234836] [19288]     0 19288     1079       90       7        0             0 sleep
[   81.234839] [19310]     0 19310     1079       91       8        0             0 sleep
[   81.234842] [19323]     0 19323     1079       90       8        0             0 sleep
[   81.234845] [19413]     0 19413     3010      254      11        0             0 start_nls_agent
[   81.234848] [19416]     0 19416        2        1       1        0             0 start_nls_agent
[   81.234851] [19417]     0 19417     3010      169       8        0             0 start_nls_agent
[   81.234854] [19418]     0 19418     3010      169       9        0             0 start_nls_agent
[   81.234856] [19419]     0 19419     3010      170       9        0             0 start_nls_agent
[   81.234859] [19420]     0 19420     3010      170       9        0             0 start_nls_agent
[   81.234862] [19421]     0 19421     3010      163       8        0             0 start_nls_agent
[   81.234864] [19422]     0 19422     3010      163       8        0             0 start_nls_agent
[   81.234867] Kernel panic - not syncing: Out of memory: compulsory panic_on_oom is enabled

[   81.235005] CPU: 3 PID: 8284 Comm: DefSch0200 Tainted: G           O E ----V-------   3.10.0-229.42.1.105.x86_64 #1
[   81.235005] Hardware name: OpenStack Foundation OpenStack Nova, BIOS rel-1.8.1-0-g4adadbd-20161111_105425-HGH1000008200 04/01/2014
[   81.235005]  ffffffff8183ddc8 000000002b3489d7 ffff880b6cec7c68 ffffffff81608d3d
[   81.235005]  ffff880b6cec7ce8 ffffffff816025de ffff880b00000010 ffff880b6cec7cf8
[   81.248437]  ffff880b6cec7c98 000000002b3489d7 00000000000000a3 ffffffff81841893
[   81.248437] Call Trace:
[   81.252523]  [<ffffffff81608d3d>] dump_stack+0x19/0x1b
[   81.252523]  [<ffffffff816025de>] panic+0xd8/0x214
[   81.252523]  [<ffffffff8115d86f>] check_panic_on_oom+0x5f/0x60
[   81.252523]  [<ffffffff811c17bf>] mem_cgroup_oom_synchronize+0x34f/0x580
[   81.252523]  [<ffffffff811c0db0>] ? mem_cgroup_charge_common+0xc0/0xc0
[   81.252523]  [<ffffffff8115df44>] pagefault_out_of_memory+0x14/0x90
[   81.252523]  [<ffffffff81602104>] mm_fault_error+0x8e/0x180
[   81.261459]  [<ffffffff8161492b>] __do_page_fault+0x44b/0x560
[   81.261459]  [<ffffffff810b34bc>] ? update_curr+0xcc/0x150
[   81.261459]  [<ffffffff8101260b>] ? __switch_to+0x17b/0x4d0
[   81.261459]  [<ffffffff81614af3>] trace_do_page_fault+0x43/0x100
[   81.261459]  [<ffffffff816140e9>] do_async_page_fault+0x29/0xe0
[   81.261459]  [<ffffffff81610b78>] async_page_fault+0x28/0x30
[   81.261459] collected_len = 101708, LOG_BUF_LEN_LOCAL = 1048576
[   81.261459] kbox: no notify die func register. no need to notify



-------------------------------------------------
Ooops. invain.mooo.com tries to use a swap partition due 
to avoid Out-of-Memory(OOM) and optain more available memory space.


               total        used        free      shared  buff/cache   available
Mem:            15G        6.7G        230M         91M        8.6G        8.4G
Swap:          4.0G        1.2M        4.0G


------------------------------------------- 

 MemTotal:       16306156 kB
MemFree:          235896 kB
MemAvailable:    8777456 kB
Buffers:         1235428 kB
Cached:          5466392 kB
SwapCached:          384 kB
Active:          9077440 kB
Inactive:        4450612 kB
Active(anon):    5823708 kB
Inactive(anon):  1100436 kB
Active(file):    3253732 kB
Inactive(file):  3350176 kB
Unevictable:        8668 kB
Mlocked:            8668 kB
SwapTotal:       4194300 kB
SwapFree:        4193084 kB
Dirty:               784 kB
Writeback:             0 kB
AnonPages:       6834380 kB
Mapped:           294404 kB
Shmem:             93888 kB
Slab:            2352708 kB
SReclaimable:    2273816 kB
SUnreclaim:        78892 kB
KernelStack:       21392 kB
PageTables:        78484 kB
NFS_Unstable:          0 kB
Bounce:                0 kB
WritebackTmp:          0 kB
CommitLimit:    12347376 kB
Committed_AS:   14201932 kB
VmallocTotal:   34359738367 kB
VmallocUsed:           0 kB
VmallocChunk:          0 kB
HardwareCorrupted:     0 kB
AnonHugePages:   4501504 kB
CmaTotal:              0 kB
CmaFree:               0 kB
HugePages_Total:       0
HugePages_Free:        0
HugePages_Rsvd:        0
HugePages_Surp:        0
Hugepagesize:       2048 kB
DirectMap4k:      295528 kB
DirectMap2M:    16355328 kB

-------------------------------------------

‘f’ – Will call the oom killer to kill a memory hog process, but do not panic if nothing can be killed.

 $ sudo chmod 777 /proc/sysrq-trigger 
 $ sudo echo f > /proc/sysrq-trigger 
 $ dmesg 
[73762.622372] sysrq: SysRq : Manual OOM execution
[73762.622679] kworker/0:2 invoked oom-killer: gfp_mask=0x24000c0, order=-1, oom_score_adj=0
[73762.622682] kworker/0:2 cpuset=/ mems_allowed=0
[73762.622687] CPU: 0 PID: 21512 Comm: kworker/0:2 Tainted: P           OE   4.4.0-71-generic #92-Ubuntu
[73762.622689] Hardware name: Dell Inc. Studio XPS 1640/0U785D, BIOS A12 11/19/2009
[73762.622694] Workqueue: events moom_callback
[73762.622696]  c1adf967 51c7b0b2 00000286 cc647e2c c13ac23f eaaf5df4 c2fe3600 cc647e6c
[73762.622701]  c11da125 c19e654c eaaf5df4 024000c0 ffffffff 00000000 00000292 cc647e6c
[73762.622705]  c13b1f5f c1b32c10 c1af6740 e52a7700 c2fe3a7c 00000000 c2fe3600 cc647ea4
[73762.622709] Call Trace:
[73762.622715]  [] dump_stack+0x58/0x79
[73762.622719]  [] dump_header.isra.9+0x44/0x175
[73762.622722]  [] ? ___ratelimit+0x9f/0xf0
[73762.622725]  [] oom_kill_process+0x1d2/0x390
[73762.622729]  [] ? has_capability_noaudit+0x1a/0x30
[73762.622730]  [] ? oom_badness.part.10+0x91/0x110
[73762.622733]  [] out_of_memory+0x1b9/0x2f0
[73762.622735]  [] moom_callback+0x44/0x80
[73762.622738]  [] process_one_work+0x121/0x3f0
[73762.622741]  [] worker_thread+0x37/0x490
[73762.622743]  [] ? process_one_work+0x3f0/0x3f0
[73762.622746]  [] kthread+0xa6/0xc0
[73762.622750]  [] ret_from_kernel_thread+0x21/0x38
[73762.622752]  [] ? kthread_create_on_node+0x170/0x170
[73762.622754] Mem-Info:
[73762.622758] active_anon:347006 inactive_anon:104141 isolated_anon:0
                active_file:182592 inactive_file:82838 isolated_file:0
                unevictable:16 dirty:131 writeback:0 unstable:0
                slab_reclaimable:43256 slab_unreclaimable:6853
                mapped:99402 shmem:36885 pagetables:6212 bounce:0
                free:183054 free_pcp:613 free_cma:0
[73762.622766] DMA free:10232kB min:788kB low:984kB high:1180kB active_anon:0kB inactive_anon:0kB active_file:1680kB inactive_file:652kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:15980kB managed:15904kB mlocked:0kB dirty:0kB writeback:0kB mapped:0kB shmem:0kB slab_reclaimable:2960kB slab_unreclaimable:272kB kernel_stack:24kB pagetables:0kB unstable:0kB bounce:0kB free_pcp:0kB local_pcp:0kB free_cma:0kB writeback_tmp:0kB pages_scanned:0 all_unreclaimable? no
[73762.622768] lowmem_reserve[]: 0 785 3954 3954
[73762.622775] Normal free:223452kB min:39956kB low:49944kB high:59932kB active_anon:67484kB inactive_anon:28928kB active_file:199232kB inactive_file:87648kB unevictable:0kB isolated(anon):0kB isolated(file):0kB present:897016kB managed:842196kB mlocked:0kB dirty:24kB writeback:0kB mapped:29840kB shmem:6392kB slab_reclaimable:170064kB slab_unreclaimable:27140kB kernel_stack:5816kB pagetables:3296kB unstable:0kB bounce:0kB free_pcp:1216kB local_pcp:628kB free_cma:0kB writeback_tmp:0kB pages_scanned:0 all_unreclaimable? no
[73762.622777] lowmem_reserve[]: 0 0 25354 25354
[73762.622784] HighMem free:498532kB min:512kB low:40808kB high:81104kB active_anon:1320540kB inactive_anon:387636kB active_file:529456kB inactive_file:243052kB unevictable:64kB isolated(anon):0kB isolated(file):0kB present:3245320kB managed:3245320kB mlocked:64kB dirty:500kB writeback:0kB mapped:367768kB shmem:141148kB slab_reclaimable:0kB slab_unreclaimable:0kB kernel_stack:0kB pagetables:21552kB unstable:0kB bounce:0kB free_pcp:1236kB local_pcp:708kB free_cma:0kB writeback_tmp:0kB pages_scanned:0 all_unreclaimable? no
[73762.622786] lowmem_reserve[]: 0 0 0 0
[73762.622788] DMA: 68*4kB (UE) 53*8kB (UME) 110*16kB (UME) 69*32kB (UME) 33*64kB (UME) 15*128kB (ME) 4*256kB (UM) 1*512kB (U) 0*1024kB 0*2048kB 0*4096kB = 10232kB
[73762.622800] Normal: 4317*4kB (UME) 2275*8kB (UME) 1058*16kB (UME) 667*32kB (UME) 462*64kB (UME) 239*128kB (UME) 110*256kB (UME) 50*512kB (UME) 19*1024kB (UME) 6*2048kB (M) 1*4096kB (M) = 223500kB
[73762.622811] HighMem: 30935*4kB (UM) 13603*8kB (UM) 2279*16kB (UM) 502*32kB (UM) 161*64kB (UM) 83*128kB (UM) 58*256kB (UM) 47*512kB (UM) 46*1024kB (UM) 28*2048kB (M) 12*4096kB (M) = 498532kB
[73762.622824] Node 0 hugepages_total=0 hugepages_free=0 hugepages_surp=0 hugepages_size=2048kB
[73762.622825] 314536 total pagecache pages
[73762.622827] 12220 pages in swap cache
[73762.622829] Swap cache stats: add 162551, delete 150331, find 502250/508311
[73762.622830] Free swap  = 3601584kB
[73762.622831] Total swap = 4157436kB
[73762.622833] 1039579 pages RAM
[73762.622834] 811330 pages HighMem/MovableOnly
[73762.622835] 13724 pages reserved
[73762.622836] 0 pages cma reserved
[73762.622837] [ pid ]   uid  tgid total_vm      rss nr_ptes nr_pmds swapents oom_score_adj name
[73762.622842] [  285]     0   285     2534      701       7       3       33             0 systemd-journal
[73762.622844] [  316]     0   316     3659      625      10       3      306         -1000 systemd-udevd
[73762.622847] [  590]   134   590     3158      565       7       3       50             0 systemd-timesyn
[73762.622850] [  896]     0   896     1935      998       8       3       34             0 bluetoothd
[73762.622852] [  897]     0   897     1038      640       5       3       41             0 systemd-logind
[73762.622855] [  901]     0   901    10609     1096      14       3      328             0 ModemManager
[73762.622857] [  906]     0   906      872      503       5       3       38             0 atd
[73762.622860] [  908]   107   908     1509      786       7       3       50             0 avahi-daemon
[73762.622862] [  919]   101   919     7913      507       8       3      137             0 rsyslogd
[73762.622865] [  933]   102   933     1786     1108       7       3       56          -900 dbus-daemon
[73762.622867] [  982]   107   982     1482        5       7       3       67             0 avahi-daemon
[73762.622870] [  994]   131   994    48786     4197      25       3      256          -900 postgres
[73762.622872] [  998]     0   998     2219      873       9       3      178             0 ofonod
[73762.622875] [  999]     0   999    26979     3714      25       3      158             0 NetworkManager
[73762.622877] [ 1019]     0  1019     1397      556       6       3       38             0 cron
[73762.622880] [ 1021]     0  1021     9706     1760      14       3      566             0 accounts-daemon
[73762.622882] [ 1023]     0  1023      561      266       5       3        7             0 acpid
[73762.622884] [ 1028]     0  1028     1330      284       6       3       53             0 cgmanager
[73762.622887] [ 1032]     0  1032     9224     1231      12       3       88             0 urfkilld
[73762.622889] [ 1053]     0  1053   215997     3205      23       3      109          -900 snapd
[73762.622892] [ 1132]     0  1132    10064     1641      15       3       75             0 polkitd
[73762.622894] [ 1150]     0  1150     1375      690       7       3       44             0 mbbservice
[73762.622897] [ 1165]   103  1165    10728     2199      16       3      389             0 colord
[73762.622899] [ 1175]     0  1175     1140      491       6       3       18             0 irqbalance
[73762.622902] [ 1190]   131  1190    49279     3623      25       3      256          -900 postgres
[73762.622904] [ 1211]     0  1211    11117     1613      14       3      101             0 lightdm
[73762.622907] [ 1220]     0  1220     2503     1244       8       3        0         -1000 sshd
[73762.622909] [ 1259]   130  1259   136301     8429     105       3    22941             0 mysqld
[73762.622912] [ 1269]   131  1269    48786      613      22       3      281             0 postgres
[73762.622914] [ 1270]   131  1270    48786      616      24       3      279             0 postgres
[73762.622916] [ 1271]   131  1271    48786      612      22       3      283             0 postgres
[73762.622919] [ 1272]   131  1272    48888     1046      24       3      326             0 postgres
[73762.622921] [ 1273]   131  1273    13317      428      19       3      256             0 postgres
[73762.622923] [ 1274]     0  1274    51200     7680      69       3     2864             0 Xorg
[73762.622926] [ 1301]     0  1301     3111     1348       9       3      256             0 bandwidthd
[73762.622928] [ 1302]     0  1302     3137     1341       9       3      315             0 bandwidthd
[73762.622931] [ 1303]     0  1303     3260     1331      10       3      436             0 bandwidthd
[73762.622933] [ 1304]     0  1304     2978     1310       9       3      183             0 bandwidthd
[73762.622936] [ 1314]   131  1314    49279      580      20       3      261             0 postgres
[73762.622938] [ 1315]   131  1315    49279      381      21       3      268             0 postgres
[73762.622941] [ 1316]   131  1316    49279      567      20       3      274             0 postgres
[73762.622943] [ 1317]   131  1317    49346      911      23       3      285             0 postgres
[73762.622945] [ 1318]   131  1318    13583      428      17       3      254             0 postgres
[73762.622948] [ 1429]     0  1429     2618      889      10       3       32             0 wpa_supplicant
[73762.622950] [ 1476]   105  1476    16887     2395      19       3      162             0 whoopsie
[73762.622952] [ 1546]     0  1546      701        1       5       3       29             0 in.tftpd
[73762.622955] [ 1547]   129  1547     1246      440       6       3       83             0 nrpe
[73762.622957] [ 1553]     0  1553      674      421       4       3       38             0 xinetd
[73762.622959] [ 1556]     0  1556     1187      334       6       3       29             0 agetty
[73762.622962] [ 1562]     0  1562    36650      314      29       3      175             0 teamviewerd
[73762.622964] [ 1604]   133  1604     4008      524      12       3      644             0 snmpd
[73762.622967] [ 1626]     0  1626    45926     8749      30       3       94             0 apache2
[73762.622969] [ 1772]     0  1772     7277     1735      12       3      144             0 lightdm
[73762.622971] [ 1834]   111  1834     5949      637       9       3       69             0 rtkit-daemon
[73762.622974] [ 1899]  1000  1899     1595      823       6       3      130             0 systemd
[73762.622976] [ 1900]  1000  1900     6777       59      10       3      341             0 (sd-pam)
[73762.622978] [ 1952]  1000  1952    16069     2245      17       3      553             0 gnome-keyring-d
[73762.622981] [ 1954]  1000  1954     2133      896       9       3       41             0 upstart
[73762.622983] [ 2061] 65534  2061     2282      805       8       3       52             0 dnsmasq
[73762.622985] [ 2192]  1000  2192     1855       21       7       3       37             0 upstart-udev-br
[73762.622988] [ 2204]  1000  2204     1827     1011       8       3       50             0 dbus-daemon
[73762.622990] [ 2209]  1000  2209      592      152       5       3       16             0 sh
[73762.622993] [ 2219]  1000  2219    11456     1230      16       3       87             0 window-stack-br
[73762.622995] [ 2227]  1000  2227    16828     1859      18       3      162             0 url-dispatcher
[73762.622997] [ 2281]  1000  2281    18941     4094      29       3      868             0 bamfdaemon
[73762.623000] [ 2284]  1000  2284     1868      378       6       3       52             0 upstart-dbus-br
[73762.623002] [ 2285]  1000  2285     1932      486       7       3       33             0 upstart-dbus-br
[73762.623005] [ 2295]  1000  2295    11872     1142      13       3       37             0 gvfsd
[73762.623007] [ 2300]  1000  2300    12930     1003      13       3       95             0 gvfsd-fuse
[73762.623009] [ 2319]  1000  2319     6388     1136      10       3       44             0 dconf-service
[73762.623012] [ 2325]  1000  2325    12757     3001      17       3       42             0 ibus-daemon
[73762.623014] [ 2332]  1000  2332     1950      314       7       3       70             0 upstart-file-br
[73762.623016] [ 2347]  1000  2347     9379     1115      11       3       48             0 ibus-dconf
[73762.623019] [ 2348]  1000  2348    24939     4867      31       3      450             0 ibus-ui-gtk3
[73762.623021] [ 2350]  1000  2350    15935     3208      26       3      313             0 ibus-x11
[73762.623024] [ 2372]  1000  2372     6027       49       8       3       20             0 gpg-agent
[73762.623026] [ 2385]  1000  2385     7046      944      11       3       38             0 ibus-engine-sim
[73762.623029] [ 2400]  1000  2400    47772    16264      66       3      405             0 hud-service
[73762.623031] [ 2402]  1000  2402   132281     4951      41       3      318             0 unity-settings-
[73762.623034] [ 2408]  1000  2408    11143     1105      13       3       71             0 at-spi-bus-laun
[73762.623036] [ 2413]  1000  2413     1518      785       7       3       54             0 dbus-daemon
[73762.623038] [ 2414]  1000  2414    23484     2970      25       3     1308             0 gnome-session-b
[73762.623041] [ 2418]  1000  2418    30680     7197      37       3      193             0 unity-panel-ser
[73762.623043] [ 2429]  1000  2429     7295     1435      12       3       70             0 at-spi2-registr
[73762.623045] [ 2456]  1000  2456    11993     1299      14       3       74             0 indicator-messa
[73762.623048] [ 2457]  1000  2457    13345     1135      13       3       34             0 indicator-bluet
[73762.623050] [ 2458]  1000  2458    18524     1405      17       3      435             0 indicator-power
[73762.623053] [ 2467]  1000  2467    33450     2062      31       3      244             0 indicator-datet
[73762.623055] [ 2469]  1000  2469    30310     3530      33       3      495             0 indicator-keybo
[73762.623057] [ 2470]  1000  2470    80869     2077      24       3     1168             0 indicator-sound
[73762.623060] [ 2471]  1000  2471    21404     3479      30       3      531             0 indicator-print
[73762.623062] [ 2472]  1000  2472    17659     1235      20       3       20             0 indicator-sessi
[73762.623064] [ 2489]  1000  2489    14784     2235      19       3      227             0 indicator-appli
[73762.623067] [ 2493]     0  2493    20229     1837      19       3      130             0 upowerd
[73762.623069] [ 2499]  1000  2499    24890     5155      32       3      119             0 notify-osd
[73762.623072] [ 2517]  1000  2517    44187     2385      37       3      198             0 pulseaudio
[73762.623074] [ 2523]  1000  2523    35311     2663      38       3      516             0 evolution-sourc
[73762.623076] [ 2536]  1000  2536     3832      522      11       3      151             0 gconf-helper
[73762.623079] [ 2538]  1000  2538     2906     1132      10       3       59             0 gconfd-2
[73762.623081] [ 2568]  1000  2568    75151    14218     116       3     3571             0 compiz
[73762.623084] [ 2576]  1000  2576    34200     6122      43       3     1580             0 blueman-applet
[73762.623086] [ 2591]  1000  2591    80734    26718      98       3     3492             0 nautilus
[73762.623088] [ 2592]  1000  2592    19989     2947      28       3     1390             0 unity-fallback-
[73762.623091] [ 2596]  1000  2596    15851     3046      27       3      322             0 polkit-gnome-au
[73762.623093] [ 2597]  1000  2597    48418    11518      69       3     6562             0 gnome-software
[73762.623096] [ 2600]  1000  2600    30180     5071      34       3      878             0 nm-applet
[73762.623098] [ 2615]  1000  2615    10004     1254      14       3       82             0 gvfs-udisks2-vo
[73762.623100] [ 2634]  1000  2634    47431     3030      42       3     1750             0 goa-daemon
[73762.623103] [ 2638]     0  2638    13706     1468      14       3      236             0 udisksd
[73762.623105] [ 2648]  1000  2648     1019      486       6       3       47             0 syndaemon
[73762.623107] [ 2651]  1000  2651     9256     1447      13       3      581             0 gvfs-mtp-volume
[73762.623110] [ 2662]  1000  2662     9564     1475      14       3      599             0 gvfs-gphoto2-vo
[73762.623112] [ 2665]  1000  2665    41181     2925      52       3     6369             0 evolution-calen
[73762.623115] [ 2671]  1000  2671     9224     1332      13       3       33             0 gvfs-goa-volume
[73762.623117] [ 2681]     0  2681    30309     6590      31       3      713          -900 fwupd
[73762.623131] [ 2699]  1000  2699     9629     1027      14       3     1145             0 goa-identity-se
[73762.623134] [ 2704]  1000  2704    13131     1485      15       3      109             0 mission-control
[73762.623136] [ 2707]  1000  2707    19967     1686      17       3      107             0 gvfs-afc-volume
[73762.623139] [ 2726]  1000  2726    11934     1062      14       3       59             0 gvfsd-trash
[73762.623141] [ 2733]  1000  2733    11873      889      12       3      133             0 gvfsd-burn
[73762.623144] [ 2756]  1000  2756    39535     1200      43       3     7524             0 evolution-calen
[73762.623146] [ 2766]  1000  2766    29664     1955      32       3     1007             0 evolution-addre
[73762.623148] [ 2768]  1000  2768    37115     1525      43       3     6446             0 evolution-calen
[73762.623150] [ 2788]  1000  2788    31387     2616      34       3      349             0 evolution-addre
[73762.623153] [ 2820]  1000  2820    13632     1281      18       3      220             0 obexd
[73762.623155] [ 2823]  1000  2823    26236     3042      31       3      499             0 telepathy-indic
[73762.623158] [ 2835]  1000  2835    22272     3286      29       3      759             0 zeitgeist-datah
[73762.623160] [ 2841]  1000  2841      592      140       5       3       17             0 sh
[73762.623163] [ 2848]  1000  2848    13340     1596      13       3       68             0 zeitgeist-daemo
[73762.623165] [ 2857]  1000  2857   153322   105513     285       3    32708             0 zeitgeist-fts
[73762.623168] [ 2865]  1000  2865    27504     2360      28       3      943             0 unity-scope-hom
[73762.623170] [ 2885]  1000  2885     7928     1951      13       3       32             0 gvfsd-metadata
[73762.623172] [ 2897]  1000  2897    29340     2347      29       3     1236             0 unity-scope-loa
[73762.623175] [ 2898]  1000  2898    26626     1844      23       3     1218             0 unity-files-dae
[73762.623177] [ 2899]  1000  2899    18796     1475      22       3      880             0 unity-music-dae
[73762.623179] [ 2937]  1000  2937   257356    64795     331       2     1343             0 chromium-browse
[73762.623182] [ 2948]  1000  2948    53129     4149      63       3      734             0 chromium-browse
[73762.623184] [ 2950]  1000  2950    53129     2319      57       3      701             0 chromium-browse
[73762.623187] [ 3261]  1000  3261    18632     4033      28       3      350             0 update-notifier
[73762.623189] [ 3299]  1000  3299    44446     8586      65       3     4348             0 update-manager
[73762.623192] [ 3417]  1000  3417    88967    22222     114       3     1069           200 chromium-browse
[73762.623194] [ 3432]  1000  3432    52171     2166      61       3     1725           200 chromium-browse
[73762.623196] [ 4389]  1000  4389    16144     1305      16       3       72             0 deja-dup-monito
[73762.623199] [12304]  1000 12304    34344    10909      45       3        6             0 gnome-terminal-
[73762.623201] [12312]  1000 12312     2108     1541       8       3        0             0 bash
[73762.623203] [13178]  1000 13178   126571    38300     248       3      671           300 chromium-browse
[73762.623206] [14197]  1000 14197     1908     1306       7       3        1             0 bash
[73762.623208] [15329]   141 15329     3908      827       8       3        0             0 ntpd
[73762.623210] [15784]  1000 15784     1904     1305       7       3        0             0 bash
[73762.623213] [16281]  1000 16281     1910     1309       7       3        2             0 bash
[73762.623215] [16351]  1000 16351     1909     1296       7       3        0             0 bash
[73762.623217] [20848]  1000 20848    12032     1319      14       3        0             0 gvfsd-network
[73762.623220] [20894]  1000 20894    12222     1387      15       3        0             0 gvfsd-dnssd
[73762.623222] [26026]  1000 26026   113701    31532     213       3      665           300 chromium-browse
[73762.623225] [26596]  1000 26596    87171    14680     131       3      680           300 chromium-browse
[73762.623227] [27962]  1000 27962     1907     1294       7       3        0             0 bash
[73762.623230] [ 1496]  1000  1496     1893     1224       7       3       55             0 bash
[73762.623232] [ 2353]  1000  2353      825      509       5       3        0             0 netserver
[73762.623234] [ 2354]  1000  2354     1893     1271       7       3        0             0 bash
[73762.623237] [ 9718]    33  9718    46038     3049      25       3       92             0 apache2
[73762.623239] [ 9720]    33  9720    46009     2718      24       3       92             0 apache2
[73762.623242] [ 9721]    33  9721    46022     3033      24       3       92             0 apache2
[73762.623244] [ 9722]    33  9722    46034     3019      25       3       92             0 apache2
[73762.623246] [ 9727]     0  9727     3683     1636      11       3        0             0 cupsd
[73762.623249] [ 9729]     0  9729     9393     2624      16       3        0             0 cups-browsed
[73762.623251] [ 9992]  1000  9992   191240    75261     424       3      661           300 chromium-browse
[73762.623254] [12100]  1000 12100     1908     1281       7       3        0             0 bash
[73762.623256] [12183]  1000 12183     3772     1803      10       3        0             0 vim
[73762.623259] [12253]  1000 12253     1908     1316       7       3        0             0 bash
[73762.623261] [12571]  1000 12571     1904     1280       7       3        0             0 bash
[73762.623263] [13048]    33 13048    46034     3039      25       3       92             0 apache2
[73762.623266] [13052]    33 13052    46005     2694      24       3       92             0 apache2
[73762.623268] [13097]    33 13097    45989     2565      24       3       92             0 apache2
[73762.623270] [13098]    33 13098    45989     2566      24       3       92             0 apache2
[73762.623273] [13099]    33 13099    45989     2568      24       3       92             0 apache2
[73762.623275] [13100]    33 13100    45989     2568      24       3       92             0 apache2
[73762.623278] [15209]  1000 15209    90041    17873     142       3      664           300 chromium-browse
[73762.623280] [19265]  1000 19265   135289    38925     267       3      661           300 chromium-browse
[73762.623283] [19646]  1000 19646   117042    41462     260       3      663           300 chromium-browse
[73762.623286] [20041]  1000 20041   118053    37555     250       3      663           300 chromium-browse
[73762.623288] [20616]     0 20616     1503      794       6       3        0             0 dhclient
[73762.623291] [21670]  1000 21670    30709     9656      39       3        0             0 gedit
[73762.623293] [21746]     0 21746     2244     1053       8       3        0             0 sudo
[73762.623296] [21747]     0 21747     1069      137       6       3        0             0 echo
[73762.623298] Out of memory: Kill process 9992 (chromium-browse) score 336 or sacrifice child
[73762.623304] Killed process 9992 (chromium-browse) total-vm:764960kB, anon-rss:184248kB, file-rss:116796kB
As we can see from last two lines, OOM Killer killed process with process ID 9992 and which has oom_score as 336 which was largest compared to all other running processes ( if you have noted before invoking OOM killer manually, you can easily cross verify )

Related


End of line. 

==> note/analysis-qemuarm-run-too-slow.txt <==

https://github.com/nnsuite/TAOS-CI/issues/242


* Problems:
1. How to set 'hung_task_panic' parameter ?
1. When or under what circumstances should I avoid setting 'hung_task_panic'?
1. How can I reduce or disable the number of "task ... blocked for more than N seconds" events being logged?
1. QEMU/ARM for ARM CPU often generates unexpected system freeze (e.g. hang task)


QEMU/chroot: 'gbs build' sometimes generates a QEMU hang situation
======================================================================

##### Issue
The latest version of voice converter causes build error in case of armv7l. It is still okay in case of x86_64.

$ time gbs build -A armv7l

. . . Omission . . . 

[   92s] + rm -rf voice-1.0
[   92s] + /bin/gzip -dc /home/abuild/rpmbuild/SOURCES/voice-1.0.tar.gz
[   92s] + /bin/tar -xf -
[   92s] + STATUS=0
[   92s] + '[' 0 -ne 0 ']'
[   92s] + cd voice-1.0
[   92s] + /bin/chmod -Rf a+rX,u+w,g-w,o-w .
[   92s] + cp /home/abuild/rpmbuild/SOURCES/voice.manifest .
[   92s] + exit 0
[   92s] Executing(%build): /bin/sh -e /var/tmp/rpm-tmp.UGrfOf
[   92s] + umask 022
[   92s] + cd /home/abuild/rpmbuild/BUILD
[   92s] + cd voice-1.0
[   92s] ++ uname -m
[   92s] + [[ armv7l == \a\a\r\c\h\6\4 ]]
[   92s] + LANG=C
[   92s] + export LANG
[   92s] + unset DISPLAY
[   92s] + CFLAGS='-O2 -g2 -pipe -Wall -Wp,-D_FORTIFY_SOURCE=2 -fexceptions -fstack-protector -Wformat-security -fmessage-length=0 -Wl,--as-needed --param=ssp-buffer-size=4 -march=armv7-a -mtune=cortex-a8 -mlittle-endian -mfpu=neon -mfloat-abi=softfp -mthumb -Wp,-D__SOFTFP__ -Wl,-O1 -Wl,--hash-style=gnu -Wa,-mimplicit-it=thumb -g'
[   92s] + export CFLAGS
[   92s] + CXXFLAGS='-O2 -g2 -pipe -Wall -Wp,-D_FORTIFY_SOURCE=2 -fexceptions -fstack-protector -Wformat-security -fmessage-length=0 -Wl,--as-needed --param=ssp-buffer-size=4 -march=armv7-a -mtune=cortex-a8 -mlittle-endian -mfpu=neon -mfloat-abi=softfp -mthumb -Wp,-D__SOFTFP__ -Wl,-O1 -Wl,--hash-style=gnu -Wa,-mimplicit-it=thumb -g -std=gnu++11'
[   92s] + export CXXFLAGS
[   92s] + FFLAGS='-O2 -g2 -pipe -Wall -Wp,-D_FORTIFY_SOURCE=2 -fexceptions -fstack-protector -Wformat-security -fmessage-length=0 -Wl,--as-needed --param=ssp-buffer-size=4 -march=armv7-a -mtune=cortex-a8 -mlittle-endian -mfpu=neon -mfloat-abi=softfp -mthumb -Wp,-D__SOFTFP__ -Wl,-O1 -Wl,--hash-style=gnu -Wa,-mimplicit-it=thumb -g -I%_fmoddir'
[   92s] + export FFLAGS
[   92s] + LDFLAGS=
[   92s] + export LDFLAGS
[   92s] + pushd 8chNN_Star
[   92s] ~/rpmbuild/BUILD/voice-1.0/8chNN_Star ~/rpmbuild/BUILD/voice-1.0
[   92s] + sh ./run.sh
[   92s] rm -rf  AEC_fftwrap.c.o  AEC_filterbank.c.o  AEC_mdf.c.o  AEC_preprocess.c.o  AEC_smallft.c.o  complex_matrix.c.o  SR_FE.c.o  NNGEV.c.o  SSL.c.o  main.c.o run_SR_FE
[   92s] gcc -fPIC -Wall -O3 -I. -c AEC_fftwrap.c -o AEC_fftwrap.c.o
[   92s] gcc -fPIC -Wall -O3 -I. -c AEC_filterbank.c -o AEC_filterbank.c.o
[   92s] gcc -fPIC -Wall -O3 -I. -c AEC_mdf.c -o AEC_mdf.c.o
[   93s] gcc -fPIC -Wall -O3 -I. -c AEC_preprocess.c -o AEC_preprocess.c.o
[   93s] gcc -fPIC -Wall -O3 -I. -c AEC_smallft.c -o AEC_smallft.c.o
[   94s] gcc -fPIC -Wall -O3 -I. -c complex_matrix.c -o complex_matrix.c.o
[   94s] gcc -fPIC -Wall -O3 -I. -c SR_FE.c -o SR_FE.c.o
[   94s] gcc -fPIC -Wall -O3 -I. -c NNGEV.c -o NNGEV.c.o
[   96s] gcc -fPIC -Wall -O3 -I. -c SSL.c -o SSL.c.o
[   96s] gcc -fPIC -Wall -O3 -I. -c main.c -o main.c.o
[   96s] gcc -o run_SR_FE  AEC_fftwrap.c.o  AEC_filterbank.c.o  AEC_mdf.c.o  AEC_preprocess.c.o  AEC_smallft.c.o  complex_matrix.c.o  SR_FE.c.o  NNGEV.c.o  SSL.c.o  main.c.o -O3 -lm
[   96s] Thu Sep 27 07:31:34 UTC 2018
             <------------------ Build operation based on QEMU/ARM  gets a hang situation.!!!!!


#### Observation
The screenshot files below are tracing data to find out a reason of a QEMU hang situation.

Reference:

https://www.spinics.net/lists/kvm/msg163358.html
Observation:

QEMU is taking 100% of a core.
armv7l build causes a kernel hang.




#### Solution (for hung_taks_timeout_secs)

* Explanation:
By default Linux uses up to 40% of the available memory for file system caching. After this mark has been reached the file system flushes all outstanding data to disk causing all following IOs going synchronous. For flushing out this data to disk this there is a time limit of 120 seconds by default. In the case here the IO subsystem is not fast enough to flush the data withing 120 seconds. As IO subsystem responds slowly and more requests are served, System Memory gets filled up resulting in the above error, thus serving HTTP requests.

* RELATED SOURCE CODE EXPOSURE:

/*
 * Ok, the task did not get scheduled for more than 2 minutes,
 * complain:
 */
if (sysctl_hung_task_warnings) {
    if (sysctl_hung_task_warnings > 0)
        sysctl_hung_task_warnings--;
    pr_err("INFO: task %s:%d blocked for more than %ld seconds.\n",
        t->comm, t->pid, timeout);
    pr_err("      %s %s %.*s%s\n",
        print_tainted(), init_utsname()->release,
        (int)strcspn(init_utsname()->version, " "),
        init_utsname()->version,
        LINUX_PACKAGE_ID);
    pr_err("\"echo 0 > /proc/sys/kernel/hung_task_timeout_secs\""
        " disables this message.\n");
    sched_show_task(t);
    hung_task_show_lock = true;
}
/*
 * Process updating of timeout sysctl
 */
int proc_dohung_task_timeout_secs(struct ctl_table *table, int write,
                  void __user *buffer,
                  size_t *lenp, loff_t *ppos)
{
    int ret;
 
    ret = proc_doulongvec_minmax(table, write, buffer, lenp, ppos);
 
    if (ret || !write)
        goto out;
 
    wake_up_process(watchdog_task);
 
 out:
    return ret;
}


Note that running arm elf binary on QEMU/arm32 is slower than the real arm32 device. 
Here is my remedy to solve this issue.

Step 1: just reboot the ubuntu server to initialize a default bin_fmt value
$ cat /proc/sys/fs/binfmt_misc/status
$ cat /proc/sys/fs/binfmt_misc/qemu-arm
Step 2: Change a timeout of a hung task
ubuntu16.04$$ cat /proc/sys/kernel/hung_task_timeout_secs
120
ubuntu16.04$
ubuntu16.04$ vi /etc/profile
### Avoid a system hang situation due to slow CPU and IO speed
sudo bash -c "echo 0 > /proc/sys/kernel/hung_task_timeout_secs"
Evaluation
$ gbs build -A armv7l --clean

........... Omission ...................


[ 1467s] 0 blocks
[ 1468s] + cp /usr/lib/rpm/debug.manifest /home/abuild/rpmbuild/BUILD/voice-1.0/voice-debuginfo.manifest
[ 1468s] + cp /usr/lib/rpm/debug.manifest /home/abuild/rpmbuild/BUILD/voice-1.0/voice-debugsource.manifest
[ 1468s] + /usr/lib/rpm/check-buildroot
[ 1468s] + /usr/lib/rpm//brp-compress
[ 1468s] + /usr/lib/rpm/brp-strip-static-archive /bin/strip
[ 1468s] + /usr/lib/rpm/brp-python-hardlink
[ 1468s] + /usr/lib/rpm/tizen/find-docs.sh /home/abuild/rpmbuild/BUILDROOT/voice-1.0-0.arm
[ 1468s] Processing files: voice-debugsource-1.0-0.armv7l
[ 1468s] Aptk: PG1hbmlmZXN0PgogPHJlcXVlc3Q+CiAgICA8ZG9tYWluIG5hbWU9Il8iLz4KIDwv
[ 1468s] cmVxdWVzdD4KPC9tYW5pZmVzdD4K
[ 1468s]
[ 1468s] Provides: voice-debugsource = 1.0-0 voice-debugsource(armv7l-32) = 1.0-0
[ 1468s] Requires(rpmlib): rpmlib(PayloadFilesHavePrefix) <= 4.0-1 rpmlib(CompressedFileNames) <= 3.0.4-1
[ 1468s] Processing files: voice-8ch_nn_star-1.0-0.armv7l
[ 1468s] Aptk: PG1hbmlmZXN0PgogPHJlcXVlc3Q+CiAgICA8ZG9tYWluIG5hbWU9Il8iLz4KIDwv
[ 1468s] cmVxdWVzdD4KPC9tYW5pZmVzdD4K
[ 1468s]
[ 1468s] Provides: voice-8ch_nn_star = 1.0-0 voice-8ch_nn_star(armv7l-32) = 1.0-0
[ 1468s] Requires(rpmlib): rpmlib(CompressedFileNames) <= 3.0.4-1 rpmlib(PayloadFilesHavePrefix) <= 4.0-1
[ 1468s] Requires: libc.so.6 libc.so.6(GLIBC_2.4) libgcc_s.so.1 libgcc_s.so.1(GCC_3.5) libm.so.6 libm.so.6(GLIBC_2.4)
[ 1468s] Processing files: voice-8ch_nn_star_data-1.0-0.armv7l
[ 1468s] Provides: voice-8ch_nn_star_data = 1.0-0 voice-8ch_nn_star_data(armv7l-32) = 1.0-0
[ 1468s] Requires(rpmlib): rpmlib(CompressedFileNames) <= 3.0.4-1 rpmlib(PayloadFilesHavePrefix) <= 4.0-1
[ 1468s] Processing files: voice-8ch_nn_star-debuginfo-1.0-0.armv7l
[ 1468s] Aptk: PG1hbmlmZXN0PgogPHJlcXVlc3Q+CiAgICA8ZG9tYWluIG5hbWU9Il8iLz4KIDwv
[ 1468s] cmVxdWVzdD4KPC9tYW5pZmVzdD4K
[ 1468s]
[ 1468s] Provides: voice-8ch_nn_star-debuginfo = 1.0-0 voice-8ch_nn_star-debuginfo(armv7l-32) = 1.0-0
[ 1468s] Requires(rpmlib): rpmlib(CompressedFileNames) <= 3.0.4-1 rpmlib(PayloadFilesHavePrefix) <= 4.0-1
[ 1468s] Checking for unpackaged file(s): /usr/lib/rpm/check-files /home/abuild/rpmbuild/BUILDROOT/voice-1.0-0.arm
[ 1468s] warning: Could not canonicalize hostname: mymate
[ 1468s] Wrote: /home/abuild/rpmbuild/SRPMS/voice-1.0-0.src.rpm
[ 1468s] Wrote: /home/abuild/rpmbuild/RPMS/armv7l/voice-debugsource-1.0-0.armv7l.rpm
[ 1469s] Wrote: /home/abuild/rpmbuild/RPMS/armv7l/voice-8ch_nn_star-1.0-0.armv7l.rpm
[ 1481s] Wrote: /home/abuild/rpmbuild/RPMS/armv7l/voice-8ch_nn_star_data-1.0-0.armv7l.rpm
[ 1481s] Wrote: /home/abuild/rpmbuild/RPMS/armv7l/voice-8ch_nn_star-debuginfo-1.0-0.armv7l.rpm
[ 1481s] Executing(%clean): /bin/sh -e /var/tmp/rpm-tmp.3rtuRc
[ 1481s] + umask 022
[ 1481s] + cd /home/abuild/rpmbuild/BUILD
[ 1481s] + cd voice-1.0
[ 1481s] + /bin/rm -rf /home/abuild/rpmbuild/BUILDROOT/voice-1.0-0.arm
[ 1481s] + exit 0
[ 1482s] ... checking for files with abuild user/group
[ 1482s]
[ 1482s] mymate finished "build voice.spec" at Fri Sep 28 02:48:16 UTC 2018.
[ 1482s]
info: finished building voice
info: updating local repo
info: *** Build Status Summary ***
=== Total succeeded built packages: (1) ===
info: generated html format report:
     /home/invain/GBS-ROOT-Snapshot/local/repos/tizen/armv7l/index.html
info: generated RPM packages can be found from local repo:
     /home/invain/GBS-ROOT-Snapshot/local/repos/tizen/armv7l/RPMS
info: generated source RPM packages can be found from local repo:
     /home/invain/GBS-ROOT-Snapshot/local/repos/tizen/armv7l/SRPMS
info: build logs can be found in:
     /home/invain/GBS-ROOT-Snapshot/local/repos/tizen/armv7l/logs
info: build roots located in:
     /home/invain/GBS-ROOT-Snapshot/local/BUILD-ROOTS/scratch.armv7l.*
info: Done

real    24m51.838s  *** <=== The 24 minutes means that the QEMU/ARM emualtor spends lots of cost due to math library that is used by voice software.
user    24m46.160s
sys     0m3.404s
invain@mymate:/work/taos/voice$
invain@mymate:/work/taos/voice$
invain@mymate:/work/taos/voice$
invain@mymate:/work/taos/voice$
invain@mymate:/work/taos/voice$



#### on desktop PC
https://github.com/nnsuite/TAOS-CI/issues/249 ( due to too long run status of task more than 120 secs)
https://github.com/nnsuite/TAOS-CI/issues/242 ( due to lots of runt tests on QEMU/ARM)

dmesg messages: /proc/sys/kernel/hung_task_timeout_secs
. . . Omisssion . . . 

[1186595.571416] INFO: task update-mime-dat:16610 blocked for more than 120 seconds.
[1186595.571425]       Not tainted 4.15.0-33-generic #36~16.04.1-Ubuntu
[1186595.571428] "echo 0 > /proc/sys/kernel/hung_task_timeout_secs" disables this message.
[1186595.571432] update-mime-dat D    0 16610  16609 0x00000000
[1186595.571437] Call Trace:
[1186595.571449]  __schedule+0x3d6/0x8b0
[1186595.571454]  schedule+0x36/0x80
[1186595.571460]  jbd2_log_wait_commit+0x98/0x120
[1186595.571467]  ? wait_woken+0x80/0x80
[1186595.571472]  jbd2_complete_transaction+0x5c/0xa0
[1186595.571477]  ext4_sync_file+0x208/0x3f0
[1186595.571483]  vfs_fsync_range+0x51/0xb0
[1186595.571487]  do_fsync+0x3d/0x70
[1186595.571492]  SyS_fdatasync+0x13/0x20
[1186595.571498]  do_syscall_64+0x73/0x130
[1186595.571504]  entry_SYSCALL_64_after_hwframe+0x3d/0xa2
[1186595.571508] RIP: 0033:0x7f3b35673b90
[1186595.571510] RSP: 002b:00007ffe454e8f08 EFLAGS: 00000246 ORIG_RAX: 000000000000004b
[1186595.571515] RAX: ffffffffffffffda RBX: 0000000000000000 RCX: 00007f3b35673b90
[1186595.571517] RDX: 0000000000400000 RSI: 0000000000000002 RDI: 0000000000000003
[1186595.571520] RBP: 00007ffe454e8f50 R08: 0000000000000008 R09: 2f656d696d2f6572
[1186595.571522] R10: ffffffffffffffb8 R11: 0000000000000246 R12: 0000564f865fde00
[1186595.571524] R13: 00007ffe454e8f68 R14: 0000564f865fe260 R15: 0000000000000003
[1186716.405687] INFO: task update-mime-dat:16610 blocked for more than 120 seconds.
[1186716.405695]       Not tainted 4.15.0-33-generic #36~16.04.1-Ubuntu
[1186716.405699] "echo 0 > /proc/sys/kernel/hung_task_timeout_secs" disables this message.
[1186716.405703] update-mime-dat D    0 16610  16609 0x00000000
[1186716.405708] Call Trace:
[1186716.405720]  __schedule+0x3d6/0x8b0
[1186716.405724]  schedule+0x36/0x80
[1186716.405731]  jbd2_log_wait_commit+0x98/0x120
[1186716.405737]  ? wait_woken+0x80/0x80
[1186716.405742]  jbd2_complete_transaction+0x5c/0xa0
[1186716.405747]  ext4_sync_file+0x208/0x3f0
[1186716.405753]  vfs_fsync_range+0x51/0xb0
[1186716.405758]  do_fsync+0x3d/0x70
[1186716.405762]  SyS_fdatasync+0x13/0x20
[1186716.405769]  do_syscall_64+0x73/0x130
[1186716.405775]  entry_SYSCALL_64_after_hwframe+0x3d/0xa2
[1186716.405780] RIP: 0033:0x7f3b35673b90
[1186716.405784] RSP: 002b:00007ffe454e8f08 EFLAGS: 00000246 ORIG_RAX: 000000000000004b
[1186716.405789] RAX: ffffffffffffffda RBX: 0000000000000000 RCX: 00007f3b35673b90
[1186716.405792] RDX: 0000000000400000 RSI: 0000000000000002 RDI: 0000000000000003
[1186716.405795] RBP: 00007ffe454e8f50 R08: 0000000000000008 R09: 2f656d696d2f6572
[1186716.405799] R10: ffffffffffffffb8 R11: 0000000000000246 R12: 0000564f865fde00
[1186716.405802] R13: 00007ffe454e8f68 R14: 0000564f865fe260 R15: 0000000000000003
[1186837.240047] INFO: task update-mime-dat:16610 blocked for more than 120 seconds.
[1186837.240055]       Not tainted 4.15.0-33-generic #36~16.04.1-Ubuntu
[1186837.240058] "echo 0 > /proc/sys/kernel/hung_task_timeout_secs" disables this message.
[1186837.240062] update-mime-dat D    0 16610  16609 0x00000000
[1186837.240067] Call Trace:
[1186837.240077]  __schedule+0x3d6/0x8b0
[1186837.240082]  schedule+0x36/0x80
[1186837.240087]  jbd2_log_wait_commit+0x98/0x120
[1186837.240093]  ? wait_woken+0x80/0x80
[1186837.240098]  jbd2_complete_transaction+0x5c/0xa0
[1186837.240102]  ext4_sync_file+0x208/0x3f0
[1186837.240108]  vfs_fsync_range+0x51/0xb0
[1186837.240112]  do_fsync+0x3d/0x70
[1186837.240117]  SyS_fdatasync+0x13/0x20
[1186837.240122]  do_syscall_64+0x73/0x130
[1186837.240127]  entry_SYSCALL_64_after_hwframe+0x3d/0xa2
[1186837.240131] RIP: 0033:0x7f3b35673b90
[1186837.240133] RSP: 002b:00007ffe454e8f08 EFLAGS: 00000246 ORIG_RAX: 000000000000004b
[1186837.240137] RAX: ffffffffffffffda RBX: 0000000000000000 RCX: 00007f3b35673b90
[1186837.240139] RDX: 0000000000400000 RSI: 0000000000000002 RDI: 0000000000000003
[1186837.240142] RBP: 00007ffe454e8f50 R08: 0000000000000008 R09: 2f656d696d2f6572
[1186837.240144] R10: ffffffffffffffb8 R11: 0000000000000246 R12: 0000564f865fde00
[1186837.240145] R13: 00007ffe454e8f68 R14: 0000564f865fe260 R15: 0000000000000003
[1186958.074424] INFO: task update-mime-dat:16610 blocked for more than 120 seconds.
[1186958.074433]       Not tainted 4.15.0-33-generic #36~16.04.1-Ubuntu
[1186958.074436] "echo 0 > /proc/sys/kernel/hung_task_timeout_secs" disables this message.
[1186958.074440] update-mime-dat D    0 16610  16609 0x00000000
[1186958.074446] Call Trace:
[1186958.074457]  __schedule+0x3d6/0x8b0
[1186958.074462]  schedule+0x36/0x80
[1186958.074469]  jbd2_log_wait_commit+0x98/0x120
[1186958.074475]  ? wait_woken+0x80/0x80
[1186958.074481]  jbd2_complete_transaction+0x5c/0xa0
[1186958.074486]  ext4_sync_file+0x208/0x3f0
[1186958.074492]  vfs_fsync_range+0x51/0xb0
[1186958.074497]  do_fsync+0x3d/0x70
[1186958.074502]  SyS_fdatasync+0x13/0x20
[1186958.074508]  do_syscall_64+0x73/0x130
[1186958.074513]  entry_SYSCALL_64_after_hwframe+0x3d/0xa2
[1186958.074518] RIP: 0033:0x7f3b35673b90
[1186958.074520] RSP: 002b:00007ffe454e8f08 EFLAGS: 00000246 ORIG_RAX: 000000000000004b
[1186958.074525] RAX: ffffffffffffffda RBX: 0000000000000000 RCX: 00007f3b35673b90
[1186958.074527] RDX: 0000000000400000 RSI: 0000000000000002 RDI: 0000000000000003
[1186958.074530] RBP: 00007ffe454e8f50 R08: 0000000000000008 R09: 2f656d696d2f6572
[1186958.074532] R10: ffffffffffffffb8 R11: 0000000000000246 R12: 0000564f865fde00
[1186958.074534] R13: 00007ffe454e8f68 R14: 0000564f865fe260 R15: 0000000000000003
taos@Haruhi:~/public_html/nnstreamer$ 


VM statistics (w/o stress):
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
10  0    432 247956 2378884 5917968    0    0     0     0 1610 2369 100  0  0  0  0
11  0    432 247956 2378884 5917972    0    0     0   292 1603 2174 99  1  0  0  0
10  0    432 247988 2378884 5917972    0    0     0    68 1580 2189 100  0  0  0  0
 9  0    432 248020 2378884 5917972    0    0     0     0 1622 2397 99  1  0  0  0
 9  0    432 247996 2378896 5917968    0    0     0   144 1732 2673 99  1  0  0  0
 9  0    432 247964 2378896 5917972    0    0     0     0 1631 2458 99  1  0  0  0
 9  0    432 247468 2378896 5917976    0    0     0     0 1598 2020 100  0  0  0  0
 9  0    432 247468 2378896 5917976    0    0     0     4 1529 2111 100  1  0  0  0
 9  0    432 247468 2378896 5917988    0    0     0     0 1565 2156 100  1  0  0  0
 9  0    432 247188 2378900 5918204    0    0     0   256 1712 2459 99  1  0  0  0
 9  0    432 247252 2378900 5917988    0    0     0     0 1657 2393 100  0  0  0  0
 9  0    432 247552 2378916 5917972    0    0     0    76 1545 2109 100  1  0  0  0
 9  0    432 247548 2378916 5917988    0    0     0     0 1586 2103 100  1  0  0  0
 9  0    432 247548 2378916 5917988    0    0     0     4 1636 2605 99  1  0  0  0
 9  0    432 247424 2378924 5917984    0    0     0    52 1659 2536 100  0  0  0  0
10  0    432 247424 2378924 5917992    0    0     0     0 1590 2332 100  0  0  0  0
 9  0    432 430852 2378924 5917996    0    0     0     0 1525 2175 99  1  0  0  0
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
10  0    432 428680 2378932 5917988    0    0     0    12 1563 2419 99  1  0  0  0
 9  0    432 276616 2378932 5918012    0    0     0    44 1625 2658 98  2  0  0  0
 9  0    432 262844 2378936 5918080    0    0     0   256 1799 2721 99  1  0  0  0
 9  0    432 255712 2378936 5918012    0    0     0     0 1521 2233 100  0  0  0  0
 9  0    432 254348 2378936 5918012    0    0     0     0 1612 2029 99  1  0  0  0
 9  0    432 253976 2378936 5918016    0    0     0     0 1594 2154 99  1  0  0  0
 9  0    432 253572 2378940 5918016    0    0     0   100 1654 2452 99  1  0  0  0
 9  0    432 253356 2378940 5918020    0    0     0    80 1619 2350 99  1  0  0  0
 9  0    432 252644 2378940 5918020    0    0     0     0 1643 2459 99  1  0  0  0
 9  0    432 252396 2378940 5918024    0    0     0     0 1530 2045 100  1  0  0  0
 9  0    432 252032 2378940 5918024    0    0     0     0 1701 3144 100  1  0  0  0
 9  0    432 251744 2378940 5918040    0    0     0     0 1808 2948 99  1  0  0  0
 9  0    432 249464 2378952 5918032    0    0     0    96 1809 2856 99  1  0  0  0
 9  0    432 249464 2378960 5918044    0    0     0    20 1561 2277 99  1  0  0  0
 9  0    432 248936 2378960 5918052    0    0     0     0 1817 2664 100  0  0  0  0
 9  0    432 248936 2378960 5918056    0    0     0     0 1566 2245 100  1  0  0  0
 9  0    432 248968 2378960 5918024    0    0     0   356 1664 2335 100  0  0  0  0
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
10  0    432 249360 2378960 5918028    0    0     0     0 1936 3682 100  1  0  0  0
 9  0    432 249260 2378964 5918028    0    0     0    28 1617 2525 100  1  0  0  0
11  0    432 249324 2378964 5918032    0    0     0     0 1588 2237 99  1  0  0  0
 9  0    432 249168 2378964 5918032    0    0     0     0 1707 2523 99  1  0  0  0
 9  0    432 249200 2378972 5918040    0    0     0   316 1687 2455 99  1  0  0  0
 9  0    432 248332 2378972 5918048    0    0     0     0 1625 2306 99  1  0  0  0
 9  0    432 248240 2378976 5918048    0    0     0    20 1632 2397 100  1  0  0  0
 9  0    432 250092 2378976 5918056    0    0     0     0 1671 2487 100  0  0  0  0
 9  0    432 250240 2378976 5918060    0    0     0     0 1765 2436 100  0  0  0  0
 9  0    432 250364 2378976 5918064    0    0     0    52 1722 2640 99  1  0  0  0
 9  0    432 249744 2378976 5918068    0    0     0     0 1638 2339 99  1  0  0  0
 9  0    432 249680 2378988 5918056    0    0     0    56 1736 2370 100  0  0  0  0
10  0    432 249680 2378988 5918072    0    0     0     0 1611 2283 99  1  0  0  0
 9  0    432 249664 2378988 5918076    0    0     0     0 1611 2586 99  1  0  0  0
VM statistics (with stress):
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
 0  2    780 1741592 541564 2666164    0    0     0   604 1651 3195  2  2 52 44  0
 0  2    780 1741848 541564 2666256    0    0     0   796 1638 3139  1  1 55 43  0
 1  1    780 1741980 541568 2666256    0    0     0   508 1429 2792  1  1 59 39  0
 0  1    780 1741576 541572 2666320    0    0     0   544 1543 2886  3  2 62 34  0
 0  2    780 1738528 541572 2669968    0    0     0  3980 1440 4711  3  1 71 26  0
 1  2    780 1738156 541576 2670060    0    0     0   640 1518 2970  1  1 54 45  0
 0  1    780 1737232 541576 2670148    0    0     0   500 1550 2968  2  3 65 31  0
 0  1    780 1737628 541584 2670168    0    0     0   520 1460 2836  2  2 71 26  0
 0  2    780 1735688 541592 2672284    0    0     0  4000 1480 3497  2  2 64 31  0
 0  3    780 1735876 541596 2672468    0    0     0  2960 1644 3300  2  1 56 42  0
 0  2    780 1735164 541596 2672528    0    0     0   376 1559 2935  2  2 41 55  0
 1  2    780 1735224 541596 2672552    0    0     0     0 1250 2481  0  1 50 49  0
 1  2    780 1735224 541596 2672552    0    0     0     0 1217 2416  1  1 49 50  0
 0  2    780 1735032 541596 2672536    0    0     0    72 1424 2696  2  2 50 47  0
 0  2    780 1735116 541596 2672628    0    0     0    84 1332 2588  1  2 51 47  0
 0  2    780 1729356 541604 2678244    0    0     0  4416 1322 4278  4  1 48 48  0
 0  2    780 1730356 541604 2676752    0    0     0   300 1436 2780  1  1 52 47  0
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
 0  2    780 1729236 541604 2678032    0    0     0  2196 1767 3819  2  2 54 42  0
 0  2    780 1729344 541616 2678316    0    0     0   552 1843 3370  1  3 53 43  0
 0  2    780 1729096 541616 2678908    0    0     0  1300 1615 3302  2  1 59 38  0
 0  1    780 1728336 541620 2679368    0    0     0  1152 1553 3017  2  2 68 28  0
 2  1    780 1616060 541736 2781080    0    0     0 77344 2065 24520 26 10 41 23  0
 1  1    780 1472980 541736 2923724    0    0     0  4960 1710 42643 28  4 47 21  0
 1  1    780 1354436 541740 3042960    0    0     0   156 1797 43003 29  4 45 23  0
 0  2    780 1339120 541744 3057864    0    0     0 229400 1553 14686  5  3 59 33  0
 1  2    780 1334712 541744 3061704    0    0     4 65800 1512 8663  2  1 59 38  0
 2  2    780 1188880 541744 3206568    0    0     0    20 2181 51805 32  4 30 35  0
 1  1    780 1073736 541748 3322796    0    0    20  1328 1973 40265 27  3 30 40  0
 0  2    780 1047704 541760 3357732    0    0     0 197132 1722 19677 13  2 52 33  0
 0  2    780 1047144 541760 3357812    0    0     0 94668 1604 5989  1  2 57 41  0
 0  3    780 1048136 541760 3357312    0    0     0   156 1846 8592  1  2 57 40  0
 0  2    780 1047556 541760 3357624    0    0     0  1108 1807 3623  1  2 55 42  0
 0  2    780 1047516 541780 3357820    0    0     0   708 1754 3234  1  2 52 45  0
 0  2    780 1046380 541780 3358068    0    0     0   920 1684 3352  2  1 57 40  0
procs -----------memory---------- ---swap-- -----io---- -system-- ------cpu-----
 r  b   swpd   free   buff  cache   si   so    bi    bo   in   cs us sy id wa st
 0  2    780 1047312 541796 3358096    0    0     0   556 1594 3024  1  1 53 44  0
 0  2    780 1044432 541804 3360732    0    0     0  2488 1965 4670  2  2 56 39  0
 0  2    780 1044060 541804 3360796    0    0     0   892 2353 5023  2  3 56 40  0
 0  2    780 1041344 541804 3363720    0    0     0  3464 1706 4756  3  2 55 39  0
 0  2    780 1041260 541812 3363864    0    0     0   508 1531 2968  1  1 53 45  0
 0  2    780 1041112 541820 3364220    0    0     0   788 1549 3057  2  1 53 44  0
 0  2    780 1040772 541824 3364324    0    0     0   680 1808 3352  3  3 49 46  0
 0  2    780 1038292 541824 3366976    0    0     0 10584 1494 4329  3  1 52 44  0
 0  2    780 1038184 541824 3366976    0    0     0     0 1262 2507  1  0 49 49  0
 0  2    780 1037508 541836 3366840    0    0     0   484 1523 2891  0  1 53 46  0
 0  2    780 1036708 541840 3367180    0    0     0  1128 1866 3523  2  2 53 43  0
 0  2    780 1035840 541848 3367936    0    0     0  1284 1694 3529  2  2 53 44  0
 0  2    780 1033788 541876 3369804    0    0     0  2552 1635 4295  2  1 54 43  0




End of line. 

==> note/mynote.txt <==
Here is my note to summarize todo list. 

how to generate Korean statement
- \usepackage{kotex}
----------------------------------------------
* Related work
1. The Impact of Continuous Integration on Other Software Development Practices: A Large-Scale Empirical Study, ASE 2017
2. Wait For It: Determinants of Pull Request Evaluation Latency on GitHub, MSR 2015
3. An Approach to Detecting Duplicate Bug Reports using Natural Language and Execution Information, ICSE 2008
4. Creating a Shared Understanding of Testing Culture on a Social Coding Site, ICSE 2013
-----------------------------------------

*icce2019:  Session (proposal)
1. CT05 (CE Track): Internet of Things and Internet of Everywhere (IoT) - regular paper (general session)
2. ST10 (Special Track): Emerging Architectures for Next Generation IoT and Edge Computing (EA) - short paper (special session)
3. TT01 x (Tutorial Track): ******

-------------------------------------
* Testbed's hardware spec:

1. Intel Core i7-5820K Processor (6 Cores with 12 Threads, 3.3GHz, 15MB Cache)
2. Samsung DDR3 16GB (or 32GB)
3. SSD 850 PRO 512GB (MZ-7KE512)
-------------------------------------

* 교신 저자 표기 (corresponding autors)
https://tex.stackexchange.com/questions/277717/writing-a-command-to-denote-the-corresponding-author
https://mirror.hmc.edu/ctan/macros/latex/contrib/IEEEtran/bare_jrnl_transmag.tex
---------------------------------------
* 고유명사는 이탤릭체로 표기 할것. 
  \textit{systemd} 
  \emph{logical block addresses}
  \textbf{Eager {\em on writing}
  {\text{age}
https://ko.sharelatex.com/learn/Font_sizes,_families,_and_styles
https://en.wikibooks.org/wiki/LaTeX/Fonts#Font_styles

##################################

* github Continuous Integration:
https://github.com/marketplace/category/continuous-integration

* github Continuous Deployment: 
https://github.com/marketplace/category/deployment


## AI-based code-review system
01. https://aws.amazon.com/ko/codeguru/, Automate code reviews, Identify your most expensive lines of code
02. 


##################################
[ Naming] 

1. 인생은 한번뿐,YOLO: You Only Live Once
https://pjreddie.com/darknet/yolo/
https://en.wikipedia.org/wiki/YOLO_(aphorism)

2.  LWCIS (LightWeight CI System for Review Less and Merge Faster)


3. 가격 대비 성능을 중요시하는 , COSPA(Cost-Performance)
https://trulytokyo.com/ippei/

https://books.google.co.kr/books?id=6WNMDwAAQBAJ&pg=PT28&dq=cospa+cost-performance&hl=ko&sa=X&ved=0ahUKEwitq-riqoLeAhUJv7wKHYLmAA8Q6AEIODAD#v=onepage&q=cospa%20cost-performance&f=false

https://en.wikipedia.org/wiki/Price%E2%80%93performance_ratio

코스파족(Cospa족)은 가성비가 높은 삶을 추구하는 이들을 일컫습니다. 이 용어는 '코스트 퍼포먼스(Cost Performance)'를 일본식으로 표현한 것으로, 2000년대 초반 일본에서 먼저 나왔습니다. 코스파족은 비용 대비 효용을 우선 가치로 삼습니다. 이들은 자신의 소득 수준에 맞게 무리하게 소비하지 않고, 가성비가 높은 소비를 즐깁니다. 대신 투자할만한 가치가 있는 일에 그동안 모은 돈을 크게 쓰는 경향이 있습니다.

코스파족은 요즘 '인생은 한 번 뿐'이라며 여행 등에 과감히 소비하고 삶을 즐기는 '욜로족(YOLO·You Only Live Once)'과 대비됩니다. 최근 국내에서는 '욜로처럼 살다가는 인생이 골로 갈 수 있다(죽는다)'는 의미로 '골로족'이라는 신조어도 나오고 있습니다. 

#############################  

* observation : many commits / few PR
describe projects that have a few pull request compared to many merged commits.

https://github.com/lgsvl/simulator/issues


## Link

https://upload.wikimedia.org/wikipedia/commons/thumb/c/c3/Continuous_Delivery_process_diagram.svg/731px-Continuous_Delivery_process_diagram.svg.png




#### survey: backbround ###########################

## IoT 증대가 불러온 새로운 취약점...보안에 대한 다층적 접근 필요
https://www.trendmicro.com/us/iot-security/special/CEO-Interview-Eva-Chen-Meets-with-IIoT-World
https://www.boannews.com/media/view.asp?idx=75440&page=1&mkind=1&kind=

## 효과적인 코드 리뷰를 위해서
https://engineering.linecorp.com/ko/blog/effective-codereview/?fbclid=IwAR3h-Tfc8koJPvbqTwOkSbYr-Mq5cVdl9MqOkD7aNL5Is5doA3nV2_Yj5IU

Reviewer resource is very limited, treat it wisely! (리뷰어는 매우 제한되어 있으니 그들을 현명하게 다룹시다!)

Cisco 시스템 프로그래밍 팀의 연구에 따르면 300줄에서 400줄 정도의 코드를 60분에서 90분 동안 리뷰하면 70~90%의 결함을 발견할 수 있다고 합니다. 
https://smartbear.com/learn/code-review/best-practices-for-peer-code-review/


## How to display memory bandwidth : pmu/perf, memtop

* memtop
https://unix.stackexchange.com/questions/32517/how-can-i-observe-memory-bandwidth

* perf/pmu
http://anton.ozlabs.org/blog/2009/09/04/using-performance-counters-for-linux/
http://www.brendangregg.com/perf.html
http://www.brendangregg.com/perf.html#Visualizations


### github.com-based lge webos OSE problem 

1. lg webos의 github auto review부재문제
   - 그간 webos의 취약점이던 플랫폼의 코드리뷰 및  빌드시스템 인프라를 yocto 빌드시스템으로 대체
https://github.com/webosose
   - github.com에 소스 오픈화 (2018-11 ~)
   - github.com에 외부 개발자 참여 독려를 위한 auto code review system 서비스 부재 (현재 build bot only) <=== kospa/ase 활용가능(paper)

2. lg webos =  yocto fork based SW 플랫폼 빌드 (2018-12 ~)
   - 2018-11-07, 선릉역서 yocto 개발자데이 개최, https://festa.io/events/117
   - Webos OSE = OpenEmbedded (Linux, Blink, QT5,...) + Bitbake + LG features + on rpi3 = Yocto fork
   - Webos 공식 홈피에 매뉴얼 리뉴얼(2018-12~)
   - CES 2019 keynote에서 완전 오픈소스화 재발표(2019-01-08)
   - Yocto를 채택할거였다면 예전의 HP/webOS 를 인수했던것은 도루아미타불이 된건가?



## automated code review software
https://github.com/joho/awesome-code-review/issues/23
SonarQube
Code Climate
Codebeat
Codacy
DeepScan
DeepCode
Scrutinizer


====================================================================
# and so on 

\iffalse
% Do not display this table because the paper space is not enough.
% A tool to convert excel to latex: https://www.tablesgenerator.com/latex_tables
\begin{table}[htbp]
\caption{Module maintenance comparison}
\begin{center}
\begin{tabular}{llll}
\hline
Step & Activity & \begin{tabular}[c]{@{}l@{}}W/O modulator\\ (Jenkins)\end{tabular}     & 
\begin{tabular}[c]{@{}l@{}}W/ modulator\\ (LightSys)\end{tabular} \\
\hline
1    & +19      & add   & plug-in                          \\
2    & -2       & remove& plug-out                         \\
3    & +1       & add   & plug-in                          \\
4    & -1       & remove& plug-out                         \\
5    & -1       & remove& plug-out                         \\
6    & +1       & add   & plug-out                         \\
7    & +2       & add   & plug-in                          \\
8    & -1       & remove& plug-out                         \\
9    & -1       & remove& plug-out                         \\
\hline
Result  & \begin{tabular}[c]{@{}l@{}}code errors (step 7)\\ code dup. (step 1,3,6,7)\\ module opt. (all)\\ module mgt. (all)\end{tabular}   & \begin{tabular}[c]{@{}l@{}} Not control\\ Not handle\\ Not support \\ Not support \end{tabular} & \begin{tabular}[c]{@{}l@{}} Control \\ Handle\\ Support \\ Support \end{tabular}  \\
\hline
\end{tabular}

\label{moudule_maintenance}
\end{center}
\end{table}
\fi


\iffalse
% TODO, Strategy: Do not write this section to display  more important sections because the paper space is not enough. (max: 10 pages excluding reference.)

% \textit{Inspector} controls whether the module developed by the developer should be executed before the build or after the build. It provides the plugin structure to include a module in one among the three plug-in folders as follows when users need to develop a new CI module for their project.

\begin{itemize}
    \item File size: It is to provide a file size checker that prevent uploading files of too big size in the git repository. Note that uploading is big binary files is not suitable in a source control management such as \textit{git}.
    \item New line: You do not have to include \textit{No newline} at end of file statement at the end of source code. The checker verifies a coding style if a new line is existed whenever a PR is submitted.
    \item No body: A developer has to write commit description more than 4 words at least. Please refer to git-commit manual in order to write commit message correctly.
    \item Signed-off: A developer has to run \textit{git commit -s ...} command to clean license issue. The \textit{Signed-off-by:} notation has to be included in a commit body. Lots of open-source communities have been using \textit{Signed-off-by:} notation by default to handle the license issues that result from contributors.
    \item clang-format: \textit{clang-format} is used to format \textit{C, C++, Java, JavaScript, Objective-C,} and \textit{Protobuf} code. We have used clang-format to keep a repository with a consistent code style but also avoid as much noise in any code review process. Note that we have checked the coding convention wight clang-format-4.0.
    \item Doxygen-tag: A developer has to include \textit{Doxygen} style annotations in your source code. For more details, refer to \textit{Doxygen} Documentation. In case of C and C++ code, Author must include \textit{@file} and \textit{@brief} tag at least in a source code. Author must include \textit{@package} and \textit{@brief} tag at least in a source code.
    \item Doxygen-build: It check a \textit{Doxygen} grammar if a \textit{Doxygen} can normally generates source code.
    \item Time stamp: It checks the timestamp of the commit. If files are modified with a future time, you have to synchronize local time of your desktop PC by running \textit{ntpdate.kr.pool.ntp.org} command.
    \item Hard-coded path:  If you are submitting has hard-coded paths that are not allowed in the source, it reports failure. Please do not hard-code paths.
    \item Executable: It checks executable bits for \textit{.cpp, .h, .hpp, .c, .caffemodel, .prototxt, and .txt}. If the commit has an invalid executable, please turn the executable bits off.
    \item RPM Spec:  It is a tool for checking common errors in rpm packages. It can be used to test individual packages and spec files before uploading or to check an entire distribution.
    \item Cppcheck: It is a static analysis tool for C/C++ code. It provides unique code analysis to detect bugs and focuses on detecting undefined behavior and dangerous coding constructs. The goal is to detect only real errors in the code that have very few false positives.
    \item Pylint: It looks for programming errors, helps enforcing a coding standard and sniffs for some python code smells as defined in Martin Fowler’s Refactoring book. 
    \item Indent: It checks the code formatting style with \textit{GNU indent}.
    \item Sloccount:It counts physical source lines of code (SLOC). It is a set of tools for counting physical SLOC in a large number of languages of a potentially large set of programs.
    \item Misspelling: It checks a misspelled statement in a text document file with \textit{GNU Aspell}.
    \item Prohibited words: It to check a prohibited word if there are unnecessary words in the source codes.
    \item Scancode: It is a set of code scanning tools to detect the origin and license of code and dependencies. It uses a plug-in architecture to run a series of scan-related tools in one process flow.
\end{itemize}

\begin{itemize}
    \item Builder: Builder executes compilation of All applications. It means that the application is always generated based on a specified software platform such as \textit{Ubuntu}, \textit{Tizen}, \textit{Yocto}, and \textit{Android}. 
    \item Resource: Developer has to include whole resource files to the package file. It examines if specified resource files in the package.
\end{itemize}    

\fi 


% TODO, If page space is available, let's add the more lots of experiments.
% \subsection{Breakdown of the proposed system}
% \texbf{[WIP,ATTRACTING]} 
% Figure shows the breakdown for CI operation of the PRs. 
% The overall degradation for each operation consists of downloading source codes, downloading dependent packages, running CI modules, building source code, and scheduling duplicated PRs.


\iffalse
Table~\ref{emissions1} shows Estimated Emissions from Electric Power Generation (tons per gigawatthour).

\begin{table*}[t]
\caption{Estimated Emissions from Electric Power Generation (tons per gigawatthour)}
\centering
      \begin{tabular}{lccccc}
      \hline
              &         &        & parti- &         &  Volatile \\
              & Sulphur &Nitrogen& culate & Carbon  &  Organic  \\
      Fuel  & Dioxide & Oxides & Matter & Dioxide & Compounds \\
    \hline
    Eastern coal   & 1.74 & 2.90 & 0.10 & 1,000 & 0.06 \\
    Western coal   & 0.81 & 2.20 & 0.06 & 1,039 & 0.09 \\
    Gas            & 0.003 & 0.57 & 0.02 & 640 & 0.05 \\
    Biomass        & 0.06  & 1.25 & 0.11 & 0*  & 0.61 \\
    Oil            & 0.51  & 0.63 & 0.02 & 840 & 0.03 \\
    Wind           & 0     & 0    & 0    & 0   & 0    \\
    Geothermal     & 0     & 0    & 0    & 0   & 0    \\
    Hydro          & 0     & 0    & 0    & 0   & 0    \\
    Solar          & 0     & 0    & 0    & 0   & 0    \\
    Nuclear        & 0     & 0    & 0    & 0   & 0    \\            
\hline
*Net emissions.\\
\textit{Source}: Department of Energy\\
\end{tabular}
\label{emissions1}
\end{table*}

\fi 


----------------------------------------


% Submission Rule: 
% https://2019.ase-conferences.org/track/ase-2019-papers
% Experience Papers should describe a significant experience in applying automated software engineering technology and should carefully identify and discuss important lessons learned, so that other researchers and/or practitioners can benefit from the experience. Of special interest are experience papers that report on industrial applications of automated software engineering.

% TODO:
% PR을 제출할때마다 정적/동적 검사를 하지 않고, 릴리즈 시점에 시행하는 정적/동적 검사는 개발자들이 올바른 버그픽스가 아닌 workaround으로 버그픽스 함으로써 추후 다시 유사 문제들이 발생하는 이슈를 만들어 낸다. 제안하는 시스템을 도입함으로써 코드 결함이 없는 지속적인 코드 통합을 가능하도록 돕는다. 2019.11.05 (참고: work-smart,  ppt 자료참고)
%

\iffalse
\subsection{ARM architecture support with QEMU}\label{S_casestudy_qemu_arm}

Many IoT and embedded devices including virtually all products of the authors' affiliation use ARM architectures, while the build systems commonly use x86 architectures although there are a few cloud services with ARM architecture servers.
Although many developers prefer to employ cross-compile methods, we prefer to employ QEMU-based emulated build methods; i.e., Tizen and OpenSUSE generate ARM binary packages in x86 machines with QEMU.
QEMU not only allows to build binary packages of different architectures with the OS instances of target devices, but also allows to execute the built binaries on the build machines.
For example, we can execute unit tests of ARM binaries on an ARM software platform with QEMU running on x86 cloud servers.
%It interprets \textit{hypercall} as software approach without the assistance of hardware virtualization. 
%Therefore, when a different type of CPU architecture environment is executed instead of the same CPU architecture environment, the following general performance issues are generated. 
%In the case of code that is going to do our unit test cases, we could test only execution of the essential functions. 
%A CPU virtualization of QEMU had three times more performance degradation than the actual CPU (Intel i7 CPU) at least.
This is especially important for helping code reviews with proper code testing.
We need a lot of dynamic analysis executions for different architectures and operating systems and we do not want to employ various physical machines, which can increase developer efforts and costs greatly.
\fi

\iffalse
\subsection{Slow QEMU I/O emulation}\label{S_casestudy_qemu_io}
We often encounter I/O bottlenecks with emulated ARM systems in x86 servers, which sometimes cause a system hang of Linux kernel. Note that when a task in 'D (Disk Sleep)' state gets scheduled for a long time, the system hang occurs due to a hung task.
We have applied \textit{vmstat} to analyze the severity of the I/O latency. 
We have mitigated such system hangs caused by I/O bottlenecks by modifying the timeout routines of the Linux kernel. 
I/O latency increases over seven times on average by employing QEMU emulation, and this is persistent with modern SSDs; we have tested this with Samsung SSD 960 Pro. 
To mitigate the I/O performance gap, we were able to improve the I/O latency by employing \textit{TMPFS} filesystem of Linux to utilize available physical memory space as storage space for build services. As a result, the \textit{TMPFS} filesystem reduced The I/O latency from seven times to three times.
\fi

------------------------------------------------------

% % http://www.tablesgenerator.com/latex_tables
% There are two groups such as \textit{format} and \textit{audit} group to support continuous integration among inspecting, building, and running.~\cite{Arcuri} 

%The check modules of the \textit{pre-build group} inspect the defects before starting a build procedure: Clang-format, Cppcheck, Pylint, and Indent. Also, it provides lots of check facilities: Doxygen-tag, Doxygen-build, File size, Newline, Nobody, Signed-off, Hard-coded path, Executable, RPM spec, Sloccount, Misspelling, Prohibited words, Timestamp, and Scancode.
%The \textit{post-build group} inspects the build status after completing the \textit{pre-build group}: Android, Tizen, Ubuntu, and Yocto builder.


%The check modules of the \textit{pre-build group} inspect the defects before starting a build procedure. The \textit{post-build group} inspects the build status after completing the \textit{pre-build group}. The check modules of the two groups are listed in Table \ref{table:check_modules}. 

------------------------------------------------------
이상.  

==> note/oom-prscheduler.txt <==

* Discussion: 왜  PR제출후에 CI의 build module이 15일 이상 동안 running state를 유지하는가? 왜 릴리즈 일자가 다가오는 시점일때 이런 현상이 자주 발생하는가?


* 분석결과: 

기존 시스템은 빈번한 OOM을  발생시킨다. 개발자들이 많은 PR (에: pull request, merge request, gerrit request)들을 제출할때 예상못한 상황들이 발생한다. Jenkins가 서버의 시스템 자원이 처리할수 있는 PR 갯수보다 더 많은 PR들을 처리할때 리눅스 커널은 새로운 PR 을 위한  여유 메모리를 확보하기 위하여 OOM killer를 동작시킨다.  

OOM상황은 Jenkins가 제안 시스템의  PR scheduler같은 PR 관리 장치를 가지고 있지 않기때문에 일어난다. 그 결과 기존에 실행중인 PR들은 강제로 종료되고 Jenkins는 이 사실을 모르기 때문에 PR의 상태를 전환하지 못한다. 이때문에  PR의 Running (or Waiting) 상태가 15일 이상인 결과를 초래한다. 

이 문제는 개발자가 동일한 PR을 다시 보낼때 리뷰어는 정상 동작한 CI 의 실행결과를  확인 할수 있는 가능성을 갖는다. 





https://leemgs.github.io
From a mobile phone



==> note/review-icce2019.txt <==

#############################   Reviewer comments from ICCE 2019

1. Reviewer B
The paper is well-written and well-analyzed over benchmarks 
with respect to memory usage and execution time. 

It would be good to see authors compare with previously published state-of-the-art paper.
Authors can mention brief result summary in abstract to attract readers.


2. Reviewer D
The paper needs major rewriting.  
The novelty and the impact of the work is not clear.  
The context to the consumer electronics need to well established.


End. 

==> note/toptier-se-conf-template.txt <==

 Latex Template of SE Conference
=========================================

############ 1. ACM ASE/FSE Latex Template
https://www.acm.org/publications/proceedings-template

1.a. ASE
## for AES2018
https://www.overleaf.com/gallery/tagged/acm-official#.WOuOk2e1taQ
http://www.ase2018.com/?p=calls
Technical Research Papers and Experience Papers must not exceed 10 pages (including figures) plus up to 2 pages that contain ONLY references.
(LaTEX users must use \documentclass[sigconf,review,anonymous]{acmart}). 

## for ASE2019
https://2019.ase-conferences.org/track/ase-2019-papers
https://www.ieee.org/conferences/publishing/templates.html

1.b. FSE
https://2018.fseconference.org/attending/Submission+Policies
At the time of submission all papers must conform to the ESEC/FSE 2018 Format and Submission Guidelines, 
and must not exceed 10 pages for all text and figures plus 2 pages for references (with an abstract of 250 words max). 
(LaTEX users must use \documentclass[sigconf,review,anonymous]{acmart}).



############ 2. IEEE ICSE Latex Template
https://www.ieee.org/conferences/publishing/templates.html

2.a. ICSE ( ~ 2016 ACM Tempalte, 2017 ~ IEEE Template) 
https://2019.icse-conferences.org/track/icse-2019-Software-Engineering-in-Society#Call-for-Papers

(LaTEX users must use \documentclass[10pt,conference]{IEEEtran} without including the compsoc or compsocconf option)



End of line. 


==> note/travis-circle-pricing-lang.txt <==





######################## build agent license pricing
 https://www.saasworthy.com/product/travis-ci#pricing
 https://www.saasworthy.com/product/circleci
 
 
 * Jenkins: Free
 * Circle-CI Startup (5x concurrency) $129 per month
 * Travis-CI Small Business (5x Concurrency) at $249 per month
   - Self-hosted $35/month per user with an annual plan
 
 
######################## development language
 * JenkinsCI: Java (MIT license), XML
 * Travis CI: Ruby (MIT License), YML
 * Circle CI: GOlang (MIT License), YML    
   - https://github.com/CircleCI-Public/circleci-cli
   - https://github.com/CircleCI-Public/circleci-cli/blob/master/bin/linux_amd64/packr2 (binary, 10MB)
 * LightSys: PHP, Bash, JSON  
   - No front-end UI (weak-points)


######################## OOM (Out-Of-Memory)

 
#### Circle-CI
https://circleci.com/docs/2.0/jvm-heap-size-configuration/
https://circleci.com/docs/2.0/local-cli/
https://circleci.com/docs/2.0/local-cli-getting-started/
https://circleci.com/blog/how-to-handle-java-oom-errors/
https://discuss.circleci.com/t/job-runs-out-of-memory-works-as-local-job/33753 (docker, oom)
https://discuss.circleci.com/t/kernel-update-increase-in-out-of-memory-job-failures/36225

echo "export JVM_HEAP_SIZE=2g" >> /etc/circleconfig/frontend/customizations
echo "export JVM_HEAP_SIZE=2g" >> /etc/circleconfig/test-results/customizations
echo "export JVM_HEAP_SIZE=2g" >> /etc/circleconfig/output-processor/customizations
echo "export JVM_HEAP_SIZE=2g" >> /etc/circleconfig/contexts-service/customizations 

curl -fLSs https://raw.githubusercontent.com/CircleCI-Public/circleci-cli/master/install.sh | bash


# frontend
sudo docker exec -it frontend lein repl :connect 6005

#test-results
sudo docker exec -it test-results lein repl :connect 2719

#output-processing
sudo docker exec -it picard-output-processor lein repl :connect 600


-rwxr-xr-x 1 root root 16930624 10월 16 09:03 /usr/local/bin/circleci
invain@mymate:~$ file  /usr/local/bin/circleci
/usr/local/bin/circleci: ELF 64-bit LSB executable, x86-64, version 1 (SYSV), statically linked, stripped
invain@mymate:~$ ls -al /usr/local/bin/circleci -h
-rwxr-xr-x 1 root root 17M 10월 16 09:03 /usr/local/bin/circleci

 
 
#### Travis-CI
https://medium.com/google-developers/how-to-run-travisci-locally-on-docker-822fc6b2db2e
https://docs.travis-ci.com/user/enterprise/tcie-3.x-setting-up-travis-ci-enterprise/
https://gist.github.com/fulldecent/d84cd1abdcc6930865d1b862c4aed917


https://github.com/travis-ci/travis-ci/issues/2101 
https://travis-ci.org/eclipsesource/jsonforms/builds/521655065
https://travis-ci.community/t/builds-often-fail-because-of-lack-of-resources-memory-cpu/4331

OSError: [Errno 12] Cannot allocate memory (https://travis-ci.org/apache/airflow/jobs/562395978 10)
[ERROR NumCPU]: the number of available CPUs 1 is less than the required 2 (https://travis-ci.org/apache/airflow/jobs/562395978 10)


Security context: 0x1bdca8ccf781 <JS Object>
    1: /* anonymous */ [/home/travis/build/eclipsesource/jsonforms/node_modules/webpack-sources/node_modules/source-map/lib/source-node.js:~86] [pc=0x7d6447ae4f0] (this=0x20da4e13f49 <JS Function SourceNode (SharedFunctionInfo 0xd1c04c0db11)>,mapping=0x101932737979 <an Object with map 0x23a56f2df651>)
    2: arguments adaptor frame: 3->1
    3: InnerArrayForEach(aka InnerArrayForEach) [native a... 


END. 
